Information Rates of Approximate Message Passing for Bandlimited Direct-Detection Channels

The capacity of bandlimited direct-detection channels is challenging to compute or approach due to the receiver non-linearity. A generalized vector approximate message passing (GVAMP) detector is designed to achieve high rates at a reasonable level of complexity. The rates increase by using multi-level coding and successive interference cancellation. The methods are applied to fiber-optic channels with intersymbol interference caused by spectrally efficient pulse shapes, chromatic dispersion, and receiver sampling at twice the baud rate. Bipolar modulation operates within 0.26 bits per channel use (bpcu) of the real-alphabet coherent capacity for optically amplified links, reducing the best-known theoretical gap of 1 bpcu. Remarkably, bipolar modulation achieves 6 dB and 3 dB of power gain over unipolar modulation with and without optical amplification, respectively. Simulations with polar-coded modulation confirm the gains. The GVAMP complexity, measured in multiplications per information bit (mpib), is proportional to the number of iterations and to the logarithm of the block length, and is substantially lower than that of other equalizers. For example, a system with 64-ary bipolar modulation and a root-raised cosine pulse with a 1% roll-off factor was simulated over 4 km of optically amplified standard single-mode fiber in the C-band. The GVAMP receiver requires 93 mpib to achieve 5 bpcu at 300 gigabaud.

==> Fig/256-ASK-AWGN.txt <==
SNR,IqYX
-10,0.0709409
-9,0.086433
-8,0.108247
-7,0.131519
-6,0.163715
-5,0.198631
-4,0.244718
-3,0.291197
-2,0.350196
-1,0.421628
0,0.499353
1,0.582386
2,0.674162
3,0.775334
4,0.885092
5,1.00272
6,1.11524
7,1.24875
8,1.37276
9,1.51132
10,1.6507
11,1.79018
12,1.92891
13,2.07617
14,2.21983
15,2.36922
16,2.52235
17,2.67555
18,2.82834
19,2.9875
20,3.14601
21,3.29947
22,3.45876
23,3.62144
24,3.7819
25,3.93524
26,4.10158
27,4.26651
28,4.42349
29,4.58779
30,4.75611
31,4.9163
32,5.08038
33,5.24291
34,5.4083
35,5.57307
36,5.73588
37,5.9032
38,6.06658
39,6.23435
40,6.40054
41,6.56139
42,6.72403
43,6.89119
44,7.06054
45,7.22318
46,7.38313
47,7.53768
48,7.67304
49,7.78551
50,7.8752


==> Fig/Blahut_Arimoto_IMDD_el.txt <==
SNR,Imax,Ibnd
-10,0.138094,0.00311402
-9,0.174234,0.00492918
-8,0.214073,0.00779669
-7,0.257015,0.0123182
-6,0.308974,0.0194267
-5,0.366776,0.0305513
-4,0.440899,0.0478386
-3,0.527203,0.0744158
-2,0.623094,0.114629
-1,0.733751,0.174099
0,0.850465,0.259332
1,0.987929,0.376661
2,1.14754,0.530616
3,1.32833,0.722419
4,1.51173,0.949529
5,1.72417,1.20656
6,1.94776,1.48696
7,2.1838,1.78445
8,2.4259,2.09385
9,2.69374,2.41129
10,2.97384,2.73401
11,3.25111,3.06016
12,3.54599,3.38852
13,3.84143,3.71828
14,4.15397,4.04894
15,4.46248,4.38016
16,4.77754,4.71174
17,5.09567,5.04354
18,5.41465,5.37549
19,5.7276,5.70753
20,6.0496,6.03962


==> Fig/Blahut_Arimoto_IMDD_opt.txt <==
SNR,Imax,Ibnd
-10,0.060935,0.0351947
-9,0.0835705,0.0440343
-8,0.10771,0.055011
-7,0.128238,0.0685964
-6,0.159768,0.0853435
-5,0.193683,0.105889
-4,0.227482,0.130948
-3,0.269223,0.161307
-2,0.322031,0.197794
-1,0.382443,0.241251
0,0.454687,0.292481
1,0.52811,0.352198
2,0.607994,0.420965
3,0.680956,0.499145
4,0.777859,0.586865
5,0.877109,0.684004
6,1.002,0.790202
7,1.10922,0.9049
8,1.22595,1.02739
9,1.36015,1.15686
10,1.48447,1.29248
11,1.6193,1.43342
12,1.7499,1.57888
13,1.89056,1.72816
14,2.02695,1.88061
15,2.17215,2.03568
16,2.326,2.1929
17,2.47699,2.35186
18,2.62121,2.51225
19,2.77143,2.67377
20,2.92318,2.83621
21,3.08142,2.99939
22,3.23669,3.16317
23,3.39147,3.32741
24,3.55328,3.49203
25,3.71609,3.65696
26,3.87703,3.82212
27,4.03309,3.98748
28,4.1932,4.15298
29,4.35501,4.31861
30,4.5176,4.48433
31,4.68167,4.65013
32,4.84767,4.81599
33,5.00997,4.9819
34,5.17254,5.14785
35,5.33472,5.31383
36,5.49901,5.47983
37,5.66264,5.64585
38,5.82169,5.81189
39,5.98364,5.97794
40,6.14794,6.144


==> Fig/r1_64-MB-nu_shaped.txt <==
SNRdB,Maxrate,SE,offs,nu
-10,0,0,0.1,1
-8,0,0,0.1,1
-6,0,0,0.1,1
-4,0,0,0.1,1
-2,0,0,0.1,1
0,0,0,0.1,1
2,0,0,0.1,1
4,0,0,0.1,1
6,0,0,0.1,1
8,0,0,0.1,1
10,0,0,0.1,1
12,0,0,0.1,1
14,0,0,0.1,1
16,0,0,0.1,1
18,2.66295,2.86419,0.225,2.60345
20,3.02268,3.18069,0.25,3.06897
22,3.3749,3.51331,0.25,3.17241
24,3.72238,3.83999,0.25,3.48276
26,4.06342,4.17161,0.25,3.41379
28,4.39482,4.50856,0.25,3.17241
30,4.71795,4.82775,0.25,3.17241
32,5.03039,5.12356,0.275,2.91379
34,0,0,0.1,1
36,0,0,0.1,1
38,0,0,0.1,1
40,0,0,0.1,1
42,0,0,0.1,1
44,0,0,0.1,1
46,0,0,0.1,1
48,0,0,0.1,1
50,0,0,0.1,1
52,0,0,0.1,1
54,0,0,0.1,1
56,0,0,0.1,1


==> Fig/r1_64-MB-nu_shaped_elect_dacfilt_ON.txt <==
SNRdB,Maxrate,SE,offs,nu
-10,0,0,0.225,2
-9,0,0,0.225,2
-8,0,0,0.225,2
-7,0,0,0.225,2
-6,0,0,0.225,2
-5,0,0,0.225,2
-4,0,0,0.225,2
-3,0,0,0.225,2
-2,0,0,0.225,2
-1,0,0,0.225,2
0,0,0,0.225,2
1,0,0,0.225,2
2,0,0,0.225,2
3,0,0,0.225,2
4,0,0,0.225,2
5,0,0,0.225,2
6,0,0,0.225,2
7,0,0,0.225,2
8,2.9998,3.15734,0.225,2
9,3.33889,3.48971,0.225,2.12245
10,3.66933,3.7994,0.25,2.36735
11,4.00309,4.13696,0.25,2.69388
12,4.32943,4.46704,0.25,2.69388
13,4.65969,4.80701,0.25,2.85714
14,4.98302,5.13521,0.25,2.65306
15,5.3195,5.48587,0.25,2.85714
16,5.61373,5.69089,0.25,2.57143
17,5.7817,5.8012,0.275,2
18,5.79585,5.80698,0.275,2
19,0,0,0.225,2
20,0,0,0.225,2
21,0,0,0.225,2
22,0,0,0.225,2
23,0,0,0.225,2
24,0,0,0.225,2
25,0,0,0.225,2


==> Fig/r1_coarse_ASK_a=0.29_d=2_trial=6_20260116.txt <==
SNR,BERin,FERin
21,0.101673,1
21.2,0.0991708,1
21.4,0.0966994,1
21.6,0.0940434,1
21.8,0.0928809,1
22,0.0891749,0.996
22.2,0.0820035,0.986
22.4,0.0597084,0.844
22.6,0.0323038,0.534137
22.8,0.0127477,0.208
23,0.00294534,0.0587544
23.2,0.00172057,0.0208855
23.4,0.00156816,0.010351
23.6,0.00105484,0.00648479
23.8,0.00134854,0.00773823
24,0.00136559,0.00799481


==> Fig/r1_coarse_PAM_a=0.7_d=4_trial=4_20260115.txt <==
SNR,BERin,FERin
27.5,0.0854152,0.98
27.7,0.0715555,0.9
27.9,0.0535383,0.717435
28.1,0.0346452,0.472946
28.3,0.0192945,0.266
28.5,0.013039,0.190381
28.7,0.00659966,0.0970874
28.9,0.00268159,0.0438212
29.1,0.00182828,0.0249377
29.3,0.00118543,0.0147973
29.5,0.000604563,0.00840619
29.7,0.000227295,0.00326558
29.9,0.000228353,0.00304267
30.1,0.000173208,0.00221653
30.3,0.000153854,0.001922
30.5,0.000101209,0.00107808


==> Fig/r1_fine_ASK_a=0.29_d=2_trial=6_20260116.txt <==
SNR,BERout
22.9299,0.00307
22.9359,0.000887
22.9419,4.42e-05
22.9479,9.3e-08
22.9539,9.3e-08
22.9599,9.3e-08
22.9659,2.1e-14
22.9719,2.1e-14
22.978,2.1e-14
22.984,2.1e-14
22.99,1e-16
22.996,1e-16


==> Fig/r1_fine_PAM_a=0.7_d=4_trial=4_20260115.txt <==
SNR,BERout
28.7625,0.00307
28.7685,0.000887
28.7745,0.000887
28.7806,4.42e-05
28.7866,4.42e-05
28.7926,9.3e-08
28.7986,9.3e-08
28.8046,9.3e-08
28.8106,9.3e-08
28.8166,9.3e-08
28.8226,2.1e-14
28.8287,2.1e-14
28.8347,2.1e-14
28.8407,2.1e-14
28.8467,2.1e-14
28.8527,2.1e-14
28.8587,1e-16
28.8647,1e-16
28.8707,1e-16


==> Fig/r1_surf_POST_14dB.txt <==
X,Y,Z
0.1,0,3.748
0.1,0.05,3.7442
0.1,0.1,3.7473
0.1,0.15,3.7462
0.1,0.2,3.7443
0.1,0.25,3.7409
0.1,0.3,3.7351
0.1,0.35,3.7368
0.1,0.4,3.8293
0.1,0.5,4.2111
0.1,0.6,4.3415
0.1,0.7,4.3657
0.1,0.8,4.3853
0.1,0.9,4.3816
0.1,1,4.3591
0.2,0,3.7382
0.2,0.05,3.7371
0.2,0.1,3.7347
0.2,0.15,3.7303
0.2,0.2,3.7224
0.2,0.25,3.7086
0.2,0.3,3.686
0.2,0.35,3.6732
0.2,0.4,3.7966
0.2,0.5,4.0855
0.2,0.6,4.1727
0.2,0.7,4.1916
0.2,0.8,4.1482
0.2,0.9,4.0892
0.2,1,4.0099
0.3,0,3.7052
0.3,0.05,3.7036
0.3,0.1,3.68
0.3,0.15,3.6921
0.3,0.2,3.6982
0.3,0.25,3.678
0.3,0.3,3.6995
0.3,0.35,3.8572
0.3,0.4,4.0574
0.3,0.5,4.2378
0.3,0.6,4.2588
0.3,0.7,4.2291
0.3,0.8,4.1682
0.3,0.9,4.0941
0.3,1,4.0246
0.5,0,3.7202
0.5,0.05,3.7194
0.5,0.1,3.7262
0.5,0.15,3.7018
0.5,0.2,3.7143
0.5,0.25,3.8193
0.5,0.3,4.0624
0.5,0.35,4.3203
0.5,0.4,4.4271
0.5,0.5,4.4269
0.5,0.6,4.3359
0.5,0.7,4.2591
0.5,0.8,4.1491
0.5,0.9,4.0556
0.5,1,3.9553
0.8,0,3.7239
0.8,0.05,3.7258
0.8,0.1,3.7188
0.8,0.15,3.7419
0.8,0.2,4.075
0.8,0.25,4.4334
0.8,0.3,4.5733
0.8,0.35,4.6075
0.8,0.4,4.5882
0.8,0.5,4.496
0.8,0.6,4.4018
0.8,0.7,4.2767
0.8,0.8,4.1989
0.8,0.9,4.0908
0.8,1,3.9981
1,0,3.724
1,0.05,3.723
1,0.1,3.7288
1,0.15,4.0022
1,0.2,4.363
1,0.25,4.5563
1,0.3,4.6548
1,0.35,4.661
1,0.4,4.6194
1,0.5,4.5214
1,0.6,4.4258
1,0.7,4.3124
1,0.8,4.2228
1,0.9,4.1255
1,1,4.0376
1.5,0,3.7234
1.5,0.05,3.7126
1.5,0.1,3.8117
1.5,0.15,4.4533
1.5,0.2,4.7445
1.5,0.25,4.7724
1.5,0.3,4.7484
1.5,0.35,4.7027
1.5,0.4,4.6495
1.5,0.5,4.5294
1.5,0.6,4.4155
1.5,0.7,4.3085
1.5,0.8,4.2059
1.5,0.9,4.1008
1.5,1,4.0163
2,0,3.7232
2,0.05,3.731
2,0.1,4.127
2,0.15,4.7129
2,0.2,4.8269
2,0.25,4.7973
2,0.3,4.7586
2,0.35,4.7047
2,0.4,4.648
2,0.5,4.5262
2,0.6,4.4044
2,0.7,4.2891
2,0.8,4.176
2,0.9,4.0757
2,1,3.9755
3,0,3.7212
3,0.05,3.897
3,0.1,4.4875
3,0.15,4.826
3,0.2,4.8278
3,0.25,4.8026
3,0.3,4.7569
3,0.35,4.7044
3,0.4,4.6464
3,0.5,4.5268
3,0.6,4.4086
3,0.7,4.2963
3,0.8,4.1897
3,0.9,4.0873
3,1,3.9893
4,0,3.7384
4,0.05,4.0726
4,0.1,4.7527
4,0.15,4.8764
4,0.2,4.8421
4,0.25,4.8062
4,0.3,4.7566
4,0.35,4.6984
4,0.4,4.644
4,0.5,4.5185
4,0.6,4.4048
4,0.7,4.2899
4,0.8,4.1814
4,0.9,4.0773
4,1,3.9788
5,0,3.7303
5,0.05,4.2675
5,0.1,4.8161
5,0.15,4.8711
5,0.2,4.8428
5,0.25,4.801
5,0.3,4.7517
5,0.35,4.6975
5,0.4,4.6381
5,0.5,4.5131
5,0.6,4.3964
5,0.7,4.2756
5,0.8,4.1672
5,0.9,4.0608
5,1,3.9597
6,0,3.7658
6,0.05,4.3982
6,0.1,4.8844
6,0.15,4.8703
6,0.2,4.8388
6,0.25,4.7973
6,0.3,4.748
6,0.35,4.6929
6,0.4,4.6333
6,0.5,4.5131
6,0.6,4.3944
6,0.7,4.2785
6,0.8,4.1681
6,0.9,4.0638
6,1,3.964
7,0,3.8085
7,0.05,4.4189
7,0.1,4.8722
7,0.15,4.8573
7,0.2,4.8247
7,0.25,4.7789
7,0.3,4.7349
7,0.35,4.678
7,0.4,4.6185
7,0.5,4.4972
7,0.6,4.3761
7,0.7,4.258
7,0.8,4.1439
7,0.9,4.0356
7,1,3.9316
8,0,3.793
8,0.05,4.4194
8,0.1,4.8488
8,0.15,4.8445
8,0.2,4.8133
8,0.25,4.7713
8,0.3,4.7226
8,0.35,4.667
8,0.4,4.6084
8,0.5,4.489
8,0.6,4.3683
8,0.7,4.2541
8,0.8,4.144
8,0.9,4.0385
8,1,3.9382
9,0,3.8202
9,0.05,4.5485
9,0.1,4.8086
9,0.15,4.815
9,0.2,4.7868
9,0.25,4.7475
9,0.3,4.701
9,0.35,4.6489
9,0.4,4.5919
9,0.5,4.4737
9,0.6,4.3589
9,0.7,4.2458
9,0.8,4.1372
9,0.9,4.0324
9,1,3.9283
10,0,3.8097
10,0.05,4.528
10,0.1,4.7786
10,0.15,4.7811
10,0.2,4.7484
10,0.25,4.71
10,0.3,4.6659
10,0.35,4.6173
10,0.4,4.5634
10,0.5,4.4532
10,0.6,4.3462
10,0.7,4.2367
10,0.8,4.1322
10,0.9,4.0312
10,1,3.934


==> Fig/r1_surf_POST_14dB_noPrecoder_threshold.txt <==
X,Y,Z
0.1,0.9697,5
0.2,1,5
0.3,0.59596,5
0.5,0.55556,5
0.8,0.57576,5
1,0.53535,5
1.5,0.47475,5
2,0.42424,5
3,0.31313,5
4,0.26263,5
5,0.21212,5
6,0.19192,5
7,0.17172,5
8,0.16162,5
9,0.13131,5
10,0.12121,5


==> Fig/r1_surf_POST_8dB.txt <==
X,Y,Z
0.1,0,2.5449
0.1,0.05,2.5148
0.1,0.1,2.5037
0.1,0.15,2.5074
0.1,0.2,2.4937
0.1,0.25,2.4673
0.1,0.3,2.452
0.1,0.35,2.5118
0.1,0.4,2.607
0.1,0.5,2.6851
0.1,0.6,2.7019
0.1,0.7,2.677
0.1,0.8,2.6445
0.1,0.9,2.6058
0.1,1,2.5578
0.2,0,2.3971
0.2,0.05,2.3923
0.2,0.1,2.3738
0.2,0.15,2.3576
0.2,0.2,2.3292
0.2,0.25,2.2986
0.2,0.3,2.2612
0.2,0.35,2.322
0.2,0.4,2.447
0.2,0.5,2.5144
0.2,0.6,2.4997
0.2,0.7,2.4462
0.2,0.8,2.386
0.2,0.9,2.3149
0.2,1,2.2476
0.3,0,2.3384
0.3,0.05,2.3318
0.3,0.1,2.3201
0.3,0.15,2.3062
0.3,0.2,2.2787
0.3,0.25,2.2742
0.3,0.3,2.386
0.3,0.35,2.4868
0.3,0.4,2.5296
0.3,0.5,2.5634
0.3,0.6,2.5223
0.3,0.7,2.4593
0.3,0.8,2.3859
0.3,0.9,2.3127
0.3,1,2.2415
0.5,0,2.3654
0.5,0.05,2.3631
0.5,0.1,2.3521
0.5,0.15,2.334
0.5,0.2,2.3336
0.5,0.25,2.4489
0.5,0.3,2.5882
0.5,0.35,2.6673
0.5,0.4,2.6825
0.5,0.5,2.6349
0.5,0.6,2.5526
0.5,0.7,2.4595
0.5,0.8,2.374
0.5,0.9,2.2847
0.5,1,2.2019
0.8,0,2.3566
0.8,0.05,2.3525
0.8,0.1,2.3411
0.8,0.15,2.3412
0.8,0.2,2.5349
0.8,0.25,2.7255
0.8,0.3,2.7809
0.8,0.35,2.7662
0.8,0.4,2.7407
0.8,0.5,2.6508
0.8,0.6,2.5643
0.8,0.7,2.475
0.8,0.8,2.3888
0.8,0.9,2.311
0.8,1,2.2324
1,0,2.3486
1,0.05,2.3459
1,0.1,2.3354
1,0.15,2.4402
1,0.2,2.6913
1,0.25,2.8077
1,0.3,2.8107
1,0.35,2.7782
1,0.4,2.7424
1,0.5,2.6618
1,0.6,2.5694
1,0.7,2.4765
1,0.8,2.3931
1,0.9,2.309
1,1,2.2302
1.5,0,2.3475
1.5,0.05,2.3428
1.5,0.1,2.372
1.5,0.15,2.6728
1.5,0.2,2.8605
1.5,0.25,2.8715
1.5,0.3,2.8428
1.5,0.35,2.8017
1.5,0.4,2.7554
1.5,0.5,2.6574
1.5,0.6,2.5612
1.5,0.7,2.4673
1.5,0.8,2.378
1.5,0.9,2.2915
1.5,1,2.2123
2,0,2.3453
2,0.05,2.3423
2,0.1,2.5303
2,0.15,2.8518
2,0.2,2.9111
2,0.25,2.891
2,0.3,2.8511
2,0.35,2.8037
2,0.4,2.753
2,0.5,2.6484
2,0.6,2.547
2,0.7,2.446
2,0.8,2.3522
2,0.9,2.2621
2,1,2.1774
3,0,2.3461
3,0.05,2.4036
3,0.1,2.7168
3,0.15,2.9294
3,0.2,2.9317
3,0.25,2.8978
3,0.3,2.8546
3,0.35,2.8066
3,0.4,2.7567
3,0.5,2.6536
3,0.6,2.5502
3,0.7,2.4534
3,0.8,2.3588
3,0.9,2.2712
3,1,2.1872
4,0,2.3548
4,0.05,2.4628
4,0.1,2.8955
4,0.15,2.9673
4,0.2,2.9375
4,0.25,2.8975
4,0.3,2.8532
4,0.35,2.802
4,0.4,2.7537
4,0.5,2.6484
4,0.6,2.5466
4,0.7,2.447
4,0.8,2.3515
4,0.9,2.2609
4,1,2.1753
5,0,2.3506
5,0.05,2.5889
5,0.1,2.944
5,0.15,2.9684
5,0.2,2.9387
5,0.25,2.8983
5,0.3,2.8522
5,0.35,2.8009
5,0.4,2.7505
5,0.5,2.645
5,0.6,2.5402
5,0.7,2.4375
5,0.8,2.3422
5,0.9,2.2492
5,1,2.1635
6,0,2.3691
6,0.05,2.6587
6,0.1,2.9796
6,0.15,2.9754
6,0.2,2.9396
6,0.25,2.9003
6,0.3,2.8545
6,0.35,2.805
6,0.4,2.7536
6,0.5,2.6473
6,0.6,2.5447
6,0.7,2.443
6,0.8,2.3485
6,0.9,2.2554
6,1,2.1713
7,0,2.4021
7,0.05,2.7072
7,0.1,2.9803
7,0.15,2.9704
7,0.2,2.937
7,0.25,2.8969
7,0.3,2.8515
7,0.35,2.8028
7,0.4,2.7517
7,0.5,2.6458
7,0.6,2.5395
7,0.7,2.4359
7,0.8,2.3375
7,0.9,2.2443
7,1,2.1561
8,0,2.3904
8,0.05,2.7442
8,0.1,2.9864
8,0.15,2.972
8,0.2,2.9391
8,0.25,2.8996
8,0.3,2.8543
8,0.35,2.8053
8,0.4,2.7524
8,0.5,2.6459
8,0.6,2.5416
8,0.7,2.4397
8,0.8,2.3415
8,0.9,2.2507
8,1,2.1645
9,0,2.4034
9,0.05,2.7855
9,0.1,2.9827
9,0.15,2.9716
9,0.2,2.938
9,0.25,2.9
9,0.3,2.8553
9,0.35,2.8066
9,0.4,2.7553
9,0.5,2.6478
9,0.6,2.5416
9,0.7,2.4394
9,0.8,2.3402
9,0.9,2.2479
9,1,2.1594
10,0,2.4088
10,0.05,2.7768
10,0.1,2.984
10,0.15,2.9698
10,0.2,2.936
10,0.25,2.8959
10,0.3,2.8493
10,0.35,2.8017
10,0.4,2.7507
10,0.5,2.6455
10,0.6,2.5404
10,0.7,2.4381
10,0.8,2.3406
10,0.9,2.2484
10,1,2.1615


==> Fig/r1_surf_POST_8dB_noPrecoder_threshold.txt <==
X,Y,Z
0.1,1,5
0.2,0.91919,5
0.3,0.53535,5
0.5,0.42424,5
0.8,0.37374,5
1,0.33333,5
1.5,0.30303,5
2,0.28283,5
3,0.21212,5
4,0.19192,5
5,0.16162,5
6,0.13131,5
7,0.13131,5
8,0.13131,5
9,0.11111,5
10,0.090909,5


==> Fig/r1_surf_PRE_22dB.txt <==
X,Y,Z
0.1,0,2.5057
0.1,0.05,2.5216
0.1,0.1,2.5241
0.1,0.15,2.5175
0.1,0.2,2.5146
0.1,0.25,2.4919
0.1,0.3,2.4632
0.1,0.35,2.4549
0.1,0.4,2.6638
0.1,0.5,2.958
0.1,0.6,2.9205
0.1,0.7,2.8425
0.1,0.8,2.7423
0.1,0.9,2.6418
0.1,1,2.5429
0.2,0,2.5542
0.2,0.05,2.5507
0.2,0.1,2.5404
0.2,0.15,2.5236
0.2,0.2,2.5014
0.2,0.25,2.4728
0.2,0.3,2.441
0.2,0.35,2.4114
0.2,0.4,2.551
0.2,0.5,2.8871
0.2,0.6,2.8722
0.2,0.7,2.802
0.2,0.8,2.7135
0.2,0.9,2.6218
0.2,1,2.5255
0.3,0,2.5421
0.3,0.05,2.5377
0.3,0.1,2.5263
0.3,0.15,2.5086
0.3,0.2,2.4846
0.3,0.25,2.4609
0.3,0.3,2.4727
0.3,0.35,2.7304
0.3,0.4,2.9116
0.3,0.5,2.9163
0.3,0.6,2.8597
0.3,0.7,2.7797
0.3,0.8,2.6914
0.3,0.9,2.5978
0.3,1,2.5048
0.5,0,2.5362
0.5,0.05,2.5333
0.5,0.1,2.5221
0.5,0.15,2.5031
0.5,0.2,2.4914
0.5,0.25,2.6586
0.5,0.3,2.9161
0.5,0.35,3.0361
0.5,0.4,3.0322
0.5,0.5,2.9711
0.5,0.6,2.8827
0.5,0.7,2.7845
0.5,0.8,2.6872
0.5,0.9,2.5879
0.5,1,2.4886
0.8,0,2.5287
0.8,0.05,2.5265
0.8,0.1,2.5135
0.8,0.15,2.5311
0.8,0.2,2.8147
0.8,0.25,3.0845
0.8,0.3,3.1285
0.8,0.35,3.1165
0.8,0.4,3.077
0.8,0.5,2.9825
0.8,0.6,2.8805
0.8,0.7,2.775
0.8,0.8,2.6727
0.8,0.9,2.5725
0.8,1,2.4737
1,0,2.5249
1,0.05,2.5212
1,0.1,2.5101
1,0.15,2.649
1,0.2,3.0496
1,0.25,3.1537
1,0.3,3.1501
1,0.35,3.1192
1,0.4,3.0761
1,0.5,2.9808
1,0.6,2.8765
1,0.7,2.7733
1,0.8,2.669
1,0.9,2.5659
1,1,2.4641
1.5,0,2.5219
1.5,0.05,2.5188
1.5,0.1,2.5551
1.5,0.15,2.9875
1.5,0.2,3.2228
1.5,0.25,3.2161
1.5,0.3,3.1802
1.5,0.35,3.1397
1.5,0.4,3.094
1.5,0.5,2.9907
1.5,0.6,2.8823
1.5,0.7,2.7715
1.5,0.8,2.667
1.5,0.9,2.5636
1.5,1,2.4622
2,0,2.5186
2,0.05,2.5222
2,0.1,2.7853
2,0.15,3.1546
2,0.2,3.2544
2,0.25,3.2192
2,0.3,3.1815
2,0.35,3.1357
2,0.4,3.0869
2,0.5,2.9787
2,0.6,2.8724
2,0.7,2.762
2,0.8,2.6535
2,0.9,2.547
2,1,2.4443
3,0,2.5172
3,0.05,2.6036
3,0.1,3.0322
3,0.15,3.2651
3,0.2,3.2601
3,0.25,3.2219
3,0.3,3.1804
3,0.35,3.1333
3,0.4,3.0831
3,0.5,2.9775
3,0.6,2.8664
3,0.7,2.7576
3,0.8,2.6481
3,0.9,2.5401
3,1,2.4348
4,0,2.5142
4,0.05,2.6826
4,0.1,3.1492
4,0.15,3.2872
4,0.2,3.2609
4,0.25,3.2239
4,0.3,3.1798
4,0.35,3.1331
4,0.4,3.0832
4,0.5,2.9762
4,0.6,2.8639
4,0.7,2.7527
4,0.8,2.6446
4,0.9,2.5354
4,1,2.4308
5,0,2.5213
5,0.05,2.7965
5,0.1,3.2388
5,0.15,3.2858
5,0.2,3.2558
5,0.25,3.2193
5,0.3,3.1769
5,0.35,3.1317
5,0.4,3.0806
5,0.5,2.975
5,0.6,2.8646
5,0.7,2.7505
5,0.8,2.6412
5,0.9,2.5315
5,1,2.4238
6,0,2.5266
6,0.05,2.8358
6,0.1,3.2517
6,0.15,3.2891
6,0.2,3.2573
6,0.25,3.2219
6,0.3,3.1809
6,0.35,3.1337
6,0.4,3.0823
6,0.5,2.9747
6,0.6,2.8625
6,0.7,2.7485
6,0.8,2.6391
6,0.9,2.5303
6,1,2.4224
7,0,2.5584
7,0.05,2.9022
7,0.1,3.2614
7,0.15,3.2884
7,0.2,3.2565
7,0.25,3.22
7,0.3,3.1785
7,0.35,3.1323
7,0.4,3.082
7,0.5,2.9751
7,0.6,2.8622
7,0.7,2.7478
7,0.8,2.6359
7,0.9,2.5254
7,1,2.4181
8,0,2.5322
8,0.05,2.97
8,0.1,3.2847
8,0.15,3.2847
8,0.2,3.2545
8,0.25,3.2173
8,0.3,3.1763
8,0.35,3.1289
8,0.4,3.0805
8,0.5,2.9734
8,0.6,2.8627
8,0.7,2.7487
8,0.8,2.6354
8,0.9,2.5267
8,1,2.4216
9,0,2.577
9,0.05,3.0419
9,0.1,3.2833
9,0.15,3.2874
9,0.2,3.2579
9,0.25,3.2208
9,0.3,3.1785
9,0.35,3.1309
9,0.4,3.08
9,0.5,2.9728
9,0.6,2.8601
9,0.7,2.7476
9,0.8,2.6381
9,0.9,2.5265
9,1,2.4209
10,0,2.5656
10,0.05,3.0705
10,0.1,3.2971
10,0.15,3.2829
10,0.2,3.2536
10,0.25,3.2157
10,0.3,3.1729
10,0.35,3.1253
10,0.4,3.0735
10,0.5,2.969
10,0.6,2.8562
10,0.7,2.742
10,0.8,2.6299
10,0.9,2.5202
10,1,2.4141


==> Fig/r1_surf_PRE_22dB_noPrecoder_threshold.txt <==
X,Y,Z
0.1,0.60606,5
0.2,0.63636,5
0.3,0.52525,5
0.5,0.44444,5
0.8,0.39394,5
1,0.35354,5
1.5,0.32323,5
2,0.29293,5
3,0.23232,5
4,0.20202,5
5,0.18182,5
6,0.15152,5
7,0.15152,5
8,0.14141,5
9,0.13131,5
10,0.11111,5


==> Fig/r1_surf_PRE_30dB.txt <==
X,Y,Z
0.1,0,3.1723
0.1,0.05,3.1984
0.1,0.1,3.2783
0.1,0.15,3.4024
0.1,0.2,3.4161
0.1,0.25,3.4367
0.1,0.3,3.4156
0.1,0.35,3.3831
0.1,0.4,3.3822
0.1,0.5,4.0673
0.1,0.6,4.1422
0.1,0.7,4.0928
0.1,0.8,3.998
0.1,0.9,3.8959
0.1,1,3.7968
0.2,0,3.5068
0.2,0.05,3.5032
0.2,0.1,3.4946
0.2,0.15,3.4805
0.2,0.2,3.4599
0.2,0.25,3.4351
0.2,0.3,3.4071
0.2,0.35,3.3737
0.2,0.4,3.3572
0.2,0.5,3.9507
0.2,0.6,4.0664
0.2,0.7,4.0471
0.2,0.8,3.9746
0.2,0.9,3.8805
0.2,1,3.7814
0.3,0,3.5015
0.3,0.05,3.499
0.3,0.1,3.4891
0.3,0.15,3.4741
0.3,0.2,3.4519
0.3,0.25,3.4296
0.3,0.3,3.3998
0.3,0.35,3.4819
0.3,0.4,3.8478
0.3,0.5,4.0661
0.3,0.6,4.0765
0.3,0.7,4.0168
0.3,0.8,3.9465
0.3,0.9,3.8576
0.3,1,3.7635
0.5,0,3.4944
0.5,0.05,3.4915
0.5,0.1,3.4824
0.5,0.15,3.4678
0.5,0.2,3.4464
0.5,0.25,3.4949
0.5,0.3,3.7738
0.5,0.35,4.0866
0.5,0.4,4.2161
0.5,0.5,4.2403
0.5,0.6,4.1609
0.5,0.7,4.063
0.5,0.8,3.9564
0.5,0.9,3.8527
0.5,1,3.7515
0.8,0,3.4871
0.8,0.05,3.4838
0.8,0.1,3.4747
0.8,0.15,3.4706
0.8,0.2,3.6865
0.8,0.25,4.164
0.8,0.3,4.3348
0.8,0.35,4.3843
0.8,0.4,4.3596
0.8,0.5,4.271
0.8,0.6,4.1691
0.8,0.7,4.0615
0.8,0.8,3.948
0.8,0.9,3.8401
0.8,1,3.7339
1,0,3.4852
1,0.05,3.4828
1,0.1,3.4732
1,0.15,3.5849
1,0.2,4.0202
1,0.25,4.3426
1,0.3,4.3828
1,0.35,4.3941
1,0.4,4.3781
1,0.5,4.2844
1,0.6,4.1742
1,0.7,4.0606
1,0.8,3.9473
1,0.9,3.8358
1,1,3.7294
1.5,0,3.4829
1.5,0.05,3.479
1.5,0.1,3.5123
1.5,0.15,3.9741
1.5,0.2,4.4167
1.5,0.25,4.5158
1.5,0.3,4.4898
1.5,0.35,4.4489
1.5,0.4,4.3995
1.5,0.5,4.2936
1.5,0.6,4.1798
1.5,0.7,4.0612
1.5,0.8,3.9478
1.5,0.9,3.835
1.5,1,3.7261
2,0,3.4791
2,0.05,3.4857
2,0.1,3.6716
2,0.15,4.3174
2,0.2,4.5266
2,0.25,4.526
2,0.3,4.4863
2,0.35,4.4465
2,0.4,4.3935
2,0.5,4.2844
2,0.6,4.1702
2,0.7,4.0512
2,0.8,3.9314
2,0.9,3.8214
2,1,3.7115
3,0,3.4784
3,0.05,3.5499
3,0.1,4.0332
3,0.15,4.5211
3,0.2,4.5614
3,0.25,4.5272
3,0.3,4.4877
3,0.35,4.4451
3,0.4,4.3946
3,0.5,4.2841
3,0.6,4.1669
3,0.7,4.0493
3,0.8,3.9289
3,0.9,3.8137
3,1,3.6987
4,0,3.4752
4,0.05,3.6654
4,0.1,4.2881
4,0.15,4.5547
4,0.2,4.5639
4,0.25,4.5289
4,0.3,4.4884
4,0.35,4.4436
4,0.4,4.3924
4,0.5,4.2827
4,0.6,4.1649
4,0.7,4.0455
4,0.8,3.9237
4,0.9,3.8103
4,1,3.697
5,0,3.4751
5,0.05,3.8053
5,0.1,4.4013
5,0.15,4.5868
5,0.2,4.5616
5,0.25,4.5244
5,0.3,4.4861
5,0.35,4.436
5,0.4,4.3893
5,0.5,4.2787
5,0.6,4.1594
5,0.7,4.0399
5,0.8,3.9197
5,0.9,3.8023
5,1,3.6882
6,0,3.5014
6,0.05,3.832
6,0.1,4.4651
6,0.15,4.5873
6,0.2,4.5608
6,0.25,4.526
6,0.3,4.4844
6,0.35,4.4371
6,0.4,4.3859
6,0.5,4.2733
6,0.6,4.1591
6,0.7,4.0381
6,0.8,3.9198
6,0.9,3.8016
6,1,3.6887
7,0,3.5157
7,0.05,3.9444
7,0.1,4.514
7,0.15,4.5833
7,0.2,4.5563
7,0.25,4.5217
7,0.3,4.4812
7,0.35,4.4355
7,0.4,4.3855
7,0.5,4.2746
7,0.6,4.1561
7,0.7,4.0348
7,0.8,3.9138
7,0.9,3.7943
7,1,3.6811
8,0,3.5197
8,0.05,4.0111
8,0.1,4.554
8,0.15,4.5776
8,0.2,4.5494
8,0.25,4.5151
8,0.3,4.4749
8,0.35,4.4286
8,0.4,4.3782
8,0.5,4.2685
8,0.6,4.1517
8,0.7,4.0288
8,0.8,3.9084
8,0.9,3.7937
8,1,3.681
9,0,3.5381
9,0.05,4.1347
9,0.1,4.5593
9,0.15,4.5698
9,0.2,4.5436
9,0.25,4.5101
9,0.3,4.4684
9,0.35,4.4235
9,0.4,4.3737
9,0.5,4.263
9,0.6,4.1463
9,0.7,4.0274
9,0.8,3.9071
9,0.9,3.7908
9,1,3.6743
10,0,3.5226
10,0.05,4.1638
10,0.1,4.5446
10,0.15,4.553
10,0.2,4.526
10,0.25,4.4937
10,0.3,4.4509
10,0.35,4.4093
10,0.4,4.3589
10,0.5,4.2512
10,0.6,4.1353
10,0.7,4.0167
10,0.8,3.899
10,0.9,3.7813
10,1,3.6687


==> Fig/r1_surf_PRE_30dB_noPrecoder_threshold.txt <==
X,Y,Z
0.1,0.67677,5
0.2,0.69697,5
0.3,0.57576,5
0.5,0.50505,5
0.8,0.45455,5
1,0.43434,5
1.5,0.38384,5
2,0.34343,5
3,0.28283,5
4,0.24242,5
5,0.20202,5
6,0.18182,5
7,0.17172,5
8,0.15152,5
9,0.14141,5
10,0.13131,5


==> Fig/v11_P1_TRACE_OPTIMPRE_64ASK-0.2_SNR=33.5dB.txt <==
Iter,Mean,UP,DOWN
1,0,0,0
2,0.0004440451,0,0.005234593
3,0.1810719,0.09621853,0.2740737
4,0.3212778,0.1908543,0.4570234
5,0.4937101,0.2944275,0.6989697
6,0.6784374,0.3851156,1.009523
7,0.8782249,0.4829595,1.259725
8,1.109514,0.5701424,1.616544
9,1.364784,0.6994637,2.000918
10,1.654104,0.7875804,2.458549
11,1.950881,0.926754,2.945864
12,2.250898,1.07583,3.18278
13,2.517101,1.149202,3.382321
14,2.752422,1.2358,3.51118
15,2.937998,1.392169,3.540515
16,3.08262,1.454609,3.562707
17,3.188467,1.653775,3.585372
18,3.277739,1.703124,3.839273
19,3.357817,1.88023,4.186782
20,3.449186,1.994508,4.440721
21,3.550536,2.106222,4.603195
22,3.676114,2.253874,4.724921
23,3.825465,2.462759,4.805444
24,3.976726,2.525023,4.862068
25,4.12817,2.672459,4.918227
26,4.274103,2.756671,4.958415
27,4.402489,2.80719,4.998712
28,4.526469,2.961807,5.022433
29,4.622455,2.993617,5.033449
30,4.705991,3.188724,5.074949
31,4.769238,3.205318,5.079908
32,4.817916,3.293833,5.097228
33,4.864763,3.342771,5.132047
34,4.899614,3.342879,5.121229
35,4.929009,3.343924,5.148162
36,4.952351,3.427581,5.147666
37,4.970222,3.425601,5.158714
38,4.983088,3.424733,5.15332
39,4.99454,3.426065,5.166388
40,5.003789,3.486409,5.169693
41,5.013635,3.849753,5.178696
42,5.020719,4.211954,5.181673
43,5.025839,4.451415,5.182122
44,5.02864,4.609971,5.182081
45,5.03123,4.703352,5.182064
46,5.032891,4.802243,5.182049
47,5.034025,4.836733,5.182049
48,5.035003,4.851372,5.187286
49,5.035373,4.852143,5.182049
50,5.035866,4.851571,5.182049
51,5.036122,4.852143,5.182049
52,5.036397,4.852143,5.182877
53,5.036638,4.852143,5.182049
54,5.03849,4.852143,5.182049
55,5.039623,4.852143,5.182049
56,5.040564,4.852143,5.182049
57,5.041029,4.852143,5.182049
58,5.041505,4.852143,5.182049
59,5.041667,4.852143,5.182049
60,5.041978,4.852143,5.182049
61,5.042045,4.858087,5.182049
62,5.042282,4.86904,5.182049
63,5.042262,4.86904,5.182049
64,5.042376,4.86904,5.182049
65,5.042449,4.86904,5.182049
66,5.0425,4.86904,5.182049
67,5.042543,4.86904,5.182049
68,5.042589,4.86904,5.182049
69,5.042557,4.86904,5.182049
70,5.042553,4.86904,5.182049
71,5.042561,4.86904,5.182049
72,5.042558,4.86904,5.182049
73,5.042562,4.86904,5.182049
74,5.042558,4.86904,5.182049
75,5.042558,4.86904,5.182049
76,5.042558,4.86904,5.182049
77,5.042558,4.86904,5.182049
78,5.042558,4.86904,5.182049
79,5.042558,4.86904,5.182049
80,5.042558,4.86904,5.182049
81,5.042558,4.86904,5.182049
82,5.042558,4.86904,5.182049
83,5.042558,4.86904,5.182049
84,5.042558,4.86904,5.182049
85,5.042558,4.86904,5.182049
86,5.042558,4.86904,5.182049
87,5.042558,4.86904,5.182049
88,5.042558,4.86904,5.182049
89,5.042558,4.86904,5.182049
90,5.042558,4.86904,5.182049
91,5.042558,4.86904,5.182049
92,5.042558,4.86904,5.182049
93,5.042558,4.86904,5.182049
94,5.042558,4.86904,5.182049
95,5.042558,4.86904,5.182049
96,5.042558,4.86904,5.182049
97,5.042558,4.86904,5.182049
98,5.042558,4.86904,5.182049
99,5.042558,4.86904,5.182049
100,5.042558,4.86904,5.182049
101,5.042558,4.86904,5.182049
102,5.042558,4.86904,5.182049
103,5.042558,4.86904,5.182049
104,5.042558,4.86904,5.182049
105,5.042558,4.86904,5.182049
106,5.042558,4.86904,5.182049
107,5.042558,4.86904,5.182049
108,5.042558,4.86904,5.182049
109,5.042558,4.86904,5.182049
110,5.042558,4.86904,5.182049
111,5.042558,4.86904,5.182049
112,5.042558,4.86904,5.182049
113,5.042558,4.86904,5.182049
114,5.042558,4.86904,5.182049
115,5.042558,4.86904,5.182049
116,5.042558,4.86904,5.182049
117,5.042558,4.86904,5.182049
118,5.042558,4.86904,5.182049
119,5.042558,4.86904,5.182049
120,5.042558,4.86904,5.182049
121,5.042558,4.86904,5.182049
122,5.042558,4.86904,5.182049
123,5.042558,4.86904,5.182049
124,5.042558,4.86904,5.182049
125,5.042558,4.86904,5.182049
126,5.042558,4.86904,5.182049
127,5.042558,4.86904,5.182049
128,5.042558,4.86904,5.182049
129,5.042558,4.86904,5.182049
130,5.042558,4.86904,5.182049
131,5.042558,4.86904,5.182049
132,5.042558,4.86904,5.182049
133,5.042558,4.86904,5.182049
134,5.042558,4.86904,5.182049
135,5.042558,4.86904,5.182049
136,5.042558,4.86904,5.182049
137,5.042558,4.86904,5.182049
138,5.042558,4.86904,5.182049
139,5.042558,4.86904,5.182049
140,5.042558,4.86904,5.182049
141,5.042558,4.86904,5.182049
142,5.042558,4.86904,5.182049
143,5.042558,4.86904,5.182049
144,5.042558,4.86904,5.182049
145,5.042558,4.86904,5.182049
146,5.042558,4.86904,5.182049
147,5.042558,4.86904,5.182049
148,5.042558,4.86904,5.182049
149,5.042558,4.86904,5.182049
150,5.042558,4.86904,5.182049
151,5.042558,4.86904,5.182049
152,5.042558,4.86904,5.182049
153,5.042558,4.86904,5.182049
154,5.042558,4.86904,5.182049
155,5.042558,4.86904,5.182049
156,5.042558,4.86904,5.182049
157,5.042558,4.86904,5.182049
158,5.042558,4.86904,5.182049
159,5.042558,4.86904,5.182049
160,5.042558,4.86904,5.182049
161,5.042558,4.86904,5.182049
162,5.042558,4.86904,5.182049
163,5.042558,4.86904,5.182049
164,5.042558,4.86904,5.182049
165,5.042558,4.86904,5.182049
166,5.042558,4.86904,5.182049
167,5.042558,4.86904,5.182049
168,5.042558,4.86904,5.182049
169,5.042558,4.86904,5.182049
170,5.042558,4.86904,5.182049
171,5.042558,4.86904,5.182049
172,5.042558,4.86904,5.182049
173,5.042558,4.86904,5.182049
174,5.042558,4.86904,5.182049
175,5.042558,4.86904,5.182049
176,5.042558,4.86904,5.182049
177,5.042558,4.86904,5.182049
178,5.042558,4.86904,5.182049
179,5.042558,4.86904,5.182049
180,5.042558,4.86904,5.182049
181,5.042558,4.86904,5.182049
182,5.042558,4.86904,5.182049
183,5.042558,4.86904,5.182049
184,5.042558,4.86904,5.182049
185,5.042558,4.86904,5.182049
186,5.042558,4.86904,5.182049
187,5.042558,4.86904,5.182049
188,5.042558,4.86904,5.182049
189,5.042558,4.86904,5.182049
190,5.042558,4.86904,5.182049
191,5.042558,4.86904,5.182049
192,5.042558,4.86904,5.182049
193,5.042558,4.86904,5.182049
194,5.042558,4.86904,5.182049
195,5.042558,4.86904,5.182049
196,5.042558,4.86904,5.182049
197,5.042558,4.86904,5.182049
198,5.042558,4.86904,5.182049
199,5.042558,4.86904,5.182049
200,5.042558,4.86904,5.182049
201,5.042558,4.86904,5.182049
202,5.042558,4.86904,5.182049
203,5.042558,4.86904,5.182049
204,5.042558,4.86904,5.182049
205,5.042558,4.86904,5.182049
206,5.042558,4.86904,5.182049
207,5.042558,4.86904,5.182049
208,5.042558,4.86904,5.182049
209,5.042558,4.86904,5.182049
210,5.042558,4.86904,5.182049
211,5.042558,4.86904,5.182049
212,5.042558,4.86904,5.182049
213,5.042558,4.86904,5.182049
214,5.042558,4.86904,5.182049
215,5.042558,4.86904,5.182049
216,5.042558,4.86904,5.182049
217,5.042558,4.86904,5.182049
218,5.042558,4.86904,5.182049
219,5.042558,4.86904,5.182049
220,5.042558,4.86904,5.182049
221,5.042558,4.86904,5.182049
222,5.042558,4.86904,5.182049
223,5.042558,4.86904,5.182049
224,5.042558,4.86904,5.182049
225,5.042558,4.86904,5.182049
226,5.042558,4.86904,5.182049
227,5.042558,4.86904,5.182049
228,5.042558,4.86904,5.182049
229,5.042558,4.86904,5.182049
230,5.042558,4.86904,5.182049
231,5.042558,4.86904,5.182049
232,5.042558,4.86904,5.182049
233,5.042558,4.86904,5.182049
234,5.042558,4.86904,5.182049
235,5.042558,4.86904,5.182049
236,5.042558,4.86904,5.182049
237,5.042558,4.86904,5.182049
238,5.042558,4.86904,5.182049
239,5.042558,4.86904,5.182049
240,5.042558,4.86904,5.182049
241,5.042558,4.86904,5.182049
242,5.042558,4.86904,5.182049
243,5.042558,4.86904,5.182049
244,5.042558,4.86904,5.182049
245,5.042558,4.86904,5.182049
246,5.042558,4.86904,5.182049
247,5.042558,4.86904,5.182049
248,5.042558,4.86904,5.182049
249,5.042558,4.86904,5.182049
250,5.042558,4.86904,5.182049


==> Fig/v11_P1_TRACE_PRE_64ASK-0.2_SNR=33.5dB.txt <==
Iter,Mean,UP,DOWN
1,0,0,0
2,0.0004457797,0,0.00524017
3,0.1811131,0.09612599,0.27408
4,0.3213282,0.1908466,0.4571389
5,0.4936738,0.2942655,0.6991574
6,0.6780563,0.3848878,1.010094
7,0.8775231,0.4829062,1.259793
8,1.10836,0.5698768,1.617135
9,1.362757,0.6992112,2.00125
10,1.65142,0.7872723,2.458977
11,1.94767,0.9266242,2.946948
12,2.24767,1.075768,3.182871
13,2.51416,1.148419,3.382413
14,2.749932,1.235086,3.511231
15,2.936093,1.391123,3.540605
16,3.081235,1.452581,3.562833
17,3.187439,1.652825,3.585508
18,3.265348,1.70099,3.593783
19,3.321031,1.879083,3.596988
20,3.366305,1.992564,3.609176
21,3.397506,2.103768,3.606102
22,3.423404,2.252181,3.607143
23,3.441375,2.46213,3.606594
24,3.455634,2.522634,3.609284
25,3.465492,2.669514,3.61109
26,3.474558,2.753383,3.645403
27,3.490585,2.803137,3.929048
28,3.508815,2.96447,4.253827
29,3.535186,2.997915,4.513122
30,3.568218,3.195758,4.690106
31,3.61193,3.303664,4.810816
32,3.664629,3.315071,4.871297
33,3.730351,3.356788,4.937901
34,3.802116,3.35704,4.975428
35,3.876891,3.357574,5.016134
36,3.943922,3.35775,5.037267
37,4.016167,3.357585,5.056348
38,4.086165,3.357729,5.086576
39,4.162639,3.38781,5.083551
40,4.236663,3.38789,5.107815
41,4.312068,3.38887,5.101195
42,4.375778,3.38922,5.130015
43,4.43732,3.401805,5.118324
44,4.489373,3.401766,5.143042
45,4.550311,3.402613,5.134659
46,4.599918,3.402544,5.148384
47,4.647607,3.402605,5.150946
48,4.690802,3.424197,5.160409
49,4.736842,3.424677,5.170631
50,4.773157,3.424201,5.179747
51,4.812725,3.427385,5.182224
52,4.844175,3.427398,5.184981
53,4.879419,3.441306,5.194845
54,4.906315,3.443185,5.194591
55,4.935038,3.443164,5.200285
56,4.956696,3.443184,5.212305
57,4.979783,3.443165,5.21212
58,4.995005,3.443183,5.212033
59,5.013762,3.450315,5.212148
60,5.02664,3.450554,5.218179
61,5.039221,3.450326,5.222561
62,5.04758,3.450555,5.224589
63,5.056555,3.450333,5.224904
64,5.065232,3.515217,5.225344
65,5.075514,3.800796,5.225416
66,5.082702,4.147069,5.22563
67,5.089395,4.392035,5.225944
68,5.095116,4.623641,5.225984
69,5.098556,4.734263,5.226312
70,5.102743,4.809428,5.226371
71,5.107037,4.838412,5.238558
72,5.111297,4.888669,5.237971
73,5.113773,4.898927,5.239827
74,5.117053,4.935943,5.241114
75,5.118379,4.933952,5.242825
76,5.121112,4.97027,5.244464
77,5.122797,4.973167,5.246126
78,5.124038,4.989404,5.246254
79,5.125426,4.989923,5.247093
80,5.126116,4.992326,5.247762
81,5.127154,4.993476,5.248261
82,5.127773,5.002362,5.248556
83,5.128329,5.010344,5.248441
84,5.12924,5.014353,5.248287
85,5.129736,5.014006,5.248279
86,5.130178,5.014493,5.248256
87,5.130498,5.011269,5.248294
88,5.131056,5.01447,5.248313
89,5.13126,5.014141,5.248273
90,5.131554,5.014466,5.248262
91,5.131574,5.010318,5.248282
92,5.131774,5.014469,5.248284
93,5.131784,5.009123,5.248266
94,5.132029,5.014468,5.248246
95,5.13216,5.014468,5.248255
96,5.132325,5.014468,5.248255
97,5.132342,5.014468,5.248255
98,5.13257,5.014468,5.249787
99,5.132649,5.014468,5.249788
100,5.132679,5.014468,5.249789
101,5.132675,5.014468,5.24979
102,5.132724,5.014468,5.249791
103,5.13277,5.014468,5.249792
104,5.132803,5.014468,5.249791
105,5.132791,5.014468,5.249791
106,5.132796,5.014468,5.249791
107,5.132796,5.014468,5.249791
108,5.132786,5.014468,5.249791
109,5.132803,5.014468,5.249791
110,5.132806,5.014468,5.249791
111,5.132788,5.014468,5.249791
112,5.132774,5.014468,5.249791
113,5.132765,5.014468,5.249791
114,5.13277,5.014468,5.249791
115,5.132776,5.014468,5.249791
116,5.13278,5.014468,5.249791
117,5.132777,5.014468,5.249791
118,5.132772,5.014468,5.249791
119,5.132769,5.014468,5.249791
120,5.132763,5.014468,5.249791
121,5.132758,5.014468,5.249791
122,5.13275,5.014468,5.249303
123,5.132754,5.014468,5.249791
124,5.132753,5.014468,5.249791
125,5.132752,5.014468,5.249409
126,5.13275,5.014468,5.249288
127,5.132751,5.014468,5.249297
128,5.132749,5.014468,5.249277
129,5.132747,5.014468,5.249255
130,5.132745,5.014468,5.24923
131,5.132743,5.014468,5.249202
132,5.132741,5.014468,5.249171
133,5.132739,5.014468,5.24914
134,5.132739,5.014468,5.249151
135,5.13274,5.014468,5.249161
136,5.132739,5.014468,5.249152
137,5.132739,5.014468,5.249156
138,5.132739,5.014468,5.249158
139,5.132739,5.014468,5.24916
140,5.132739,5.014468,5.24916
141,5.132739,5.014468,5.24916
142,5.132739,5.014468,5.24916
143,5.132739,5.014468,5.24916
144,5.132739,5.014468,5.24916
145,5.132739,5.014468,5.24916
146,5.132739,5.014468,5.24916
147,5.132739,5.014468,5.24916
148,5.132739,5.014468,5.24916
149,5.132739,5.014468,5.24916
150,5.132739,5.014468,5.24916
151,5.132739,5.014468,5.24916
152,5.132739,5.014468,5.24916
153,5.132739,5.014468,5.24916
154,5.132739,5.014468,5.24916
155,5.132739,5.014468,5.24916
156,5.132739,5.014468,5.24916
157,5.132739,5.014468,5.24916
158,5.132739,5.014468,5.24916
159,5.132739,5.014468,5.24916
160,5.132739,5.014468,5.24916
161,5.132739,5.014468,5.24916
162,5.132739,5.014468,5.24916
163,5.132739,5.014468,5.24916
164,5.132739,5.014468,5.24916
165,5.132739,5.014468,5.24916
166,5.132739,5.014468,5.24916
167,5.132739,5.014468,5.24916
168,5.132739,5.014468,5.24916
169,5.132739,5.014468,5.24916
170,5.132739,5.014468,5.24916
171,5.132739,5.014468,5.24916
172,5.132739,5.014468,5.24916
173,5.132739,5.014468,5.24916
174,5.132739,5.014468,5.24916
175,5.132739,5.014468,5.24916
176,5.132739,5.014468,5.24916
177,5.132739,5.014468,5.24916
178,5.132739,5.014468,5.24916
179,5.132739,5.014468,5.24916
180,5.132739,5.014468,5.24916
181,5.132739,5.014468,5.24916
182,5.132739,5.014468,5.24916
183,5.132739,5.014468,5.24916
184,5.132739,5.014468,5.24916
185,5.132739,5.014468,5.24916
186,5.132739,5.014468,5.24916
187,5.132739,5.014468,5.24916
188,5.132739,5.014468,5.24916
189,5.132739,5.014468,5.24916
190,5.132739,5.014468,5.24916
191,5.132739,5.014468,5.24916
192,5.132739,5.014468,5.24916
193,5.132739,5.014468,5.24916
194,5.132739,5.014468,5.24916
195,5.132739,5.014468,5.24916
196,5.132739,5.014468,5.24916
197,5.132739,5.014468,5.24916
198,5.132739,5.014468,5.24916
199,5.132739,5.014468,5.24916
200,5.132739,5.014468,5.24916
201,5.132739,5.014468,5.24916
202,5.132739,5.014468,5.24916
203,5.132739,5.014468,5.24916
204,5.132739,5.014468,5.24916
205,5.132739,5.014468,5.24916
206,5.132739,5.014468,5.24916
207,5.132739,5.014468,5.24916
208,5.132739,5.014468,5.24916
209,5.132739,5.014468,5.24916
210,5.132739,5.014468,5.24916
211,5.132739,5.014468,5.24916
212,5.132739,5.014468,5.24916
213,5.132739,5.014468,5.24916
214,5.132739,5.014468,5.24916
215,5.132739,5.014468,5.24916
216,5.132739,5.014468,5.24916
217,5.132739,5.014468,5.24916
218,5.132739,5.014468,5.24916
219,5.132739,5.014468,5.24916
220,5.132739,5.014468,5.24916
221,5.132739,5.014468,5.24916
222,5.132739,5.014468,5.24916
223,5.132739,5.014468,5.24916
224,5.132739,5.014468,5.24916
225,5.132739,5.014468,5.24916
226,5.132739,5.014468,5.24916
227,5.132739,5.014468,5.24916
228,5.132739,5.014468,5.24916
229,5.132739,5.014468,5.24916
230,5.132739,5.014468,5.24916
231,5.132739,5.014468,5.24916
232,5.132739,5.014468,5.24916
233,5.132739,5.014468,5.24916
234,5.132739,5.014468,5.24916
235,5.132739,5.014468,5.24916
236,5.132739,5.014468,5.24916
237,5.132739,5.014468,5.24916
238,5.132739,5.014468,5.24916
239,5.132739,5.014468,5.24916
240,5.132739,5.014468,5.24916
241,5.132739,5.014468,5.24916
242,5.132739,5.014468,5.24916
243,5.132739,5.014468,5.24916
244,5.132739,5.014468,5.24916
245,5.132739,5.014468,5.24916
246,5.132739,5.014468,5.24916
247,5.132739,5.014468,5.24916
248,5.132739,5.014468,5.24916
249,5.132739,5.014468,5.24916
250,5.132739,5.014468,5.24916


==> Fig/v11_r1_iterations_Lfib=4_ratePerc=0.85_off=0.2.txt <==
ModSize,nitOpt,nitEl
4,61.7891,53.6328
8,55.3984,56.8984
16,54.7734,55.0703
32,58.0469,56.9453
64,64.5547,56.6328


==> plots/vamp_v11_r1/CODED/r1_ASK_SDD_R=4.2bpcu_FER_20251222.txt <==
SNR,FER
20,1
20.2,1
20.4,1
20.6,1
20.8,1
21,1
21.2,1
21.4,1
21.6,1
21.8,0.995
22,0.905
22.2,0.48
22.4,0.13369
22.6,0.0156495
22.8,0.00191314
23,0.000572748
23.2,0.00020407
23.4,0.000239861
23.6,0.000201869
23.8,0.000150666
24,0.000131042
24.2,0.000252016
24.4,0.000127079
24.6,0.000139657
24.8,0.000165047
25,0.000114793


==> plots/vamp_v11_r1/CODED/r1_PAM_SDD_R=4.2bpcu_FER_20251222.txt <==
SNR,FER
26,1
26.2,1
26.4,1
26.6,1
26.8,1
27,1
27.2,0.965
27.4,0.718593
27.6,0.186567
27.8,0.0486855
28,0.0128337
28.2,0.00362109
28.4,0.00114977
28.6,0.000698657
28.8,0.000290127
29,0.000184641
29.2,0.000101874
29.4,0.000116575
29.6,2.66709e-05
29.8,3.87552e-05
30,5.72836e-05


==> plots/vamp_v11_r1/POST/r1,16-ASK-0.2,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0002,0.0128843,0.00398709,0.010303,0.0155551,0.021692,0.0137279,0.00981738,0.00963841,0.0147856,0.0206702,0.936189,0.93779,0.93691,0.935852,0.934204
-9.00024,0.0196523,0.00571526,0.0156648,0.0238806,0.0333484,0.0190843,0.00868307,0.01455,0.0225804,0.0305239,0.935349,0.937256,0.936951,0.935547,0.931641
-8.00024,0.0302998,0.00856678,0.0241592,0.0369978,0.0514755,0.029601,0.0101137,0.0222179,0.0361223,0.0499502,0.93446,0.937088,0.93634,0.933807,0.930603
-7.00024,0.0469505,0.0133412,0.0375867,0.0575253,0.0793489,0.046036,0.0149329,0.0355159,0.0571793,0.0765158,0.932851,0.936859,0.93575,0.933319,0.925476
-6.00024,0.0726362,0.0211549,0.058727,0.0891954,0.121467,0.0710849,0.0207041,0.0567576,0.0896072,0.117271,0.930603,0.93573,0.933105,0.930359,0.923218
-5.00024,0.111537,0.034029,0.091551,0.13692,0.183648,0.114097,0.0297041,0.0937755,0.146167,0.186739,0.926548,0.935043,0.929504,0.926117,0.915527
-4.00024,0.168733,0.0543709,0.141358,0.206932,0.272269,0.169075,0.0462594,0.14646,0.209435,0.274144,0.921071,0.931641,0.925008,0.918457,0.90918
-3.00024,0.2494,0.0847349,0.214696,0.304965,0.393202,0.256273,0.0724646,0.232517,0.32351,0.396601,0.914335,0.929871,0.919942,0.908234,0.899292
-2.00024,0.357789,0.127157,0.317848,0.436351,0.5498,0.373255,0.126214,0.350453,0.46272,0.553634,0.901517,0.92392,0.907613,0.89502,0.879517
-1.00024,0.49794,0.188511,0.459498,0.602764,0.740988,0.546504,0.263844,0.524567,0.645458,0.752146,0.886225,0.91748,0.893229,0.877319,0.856873
-0.000241225,0.671508,0.285997,0.639606,0.799019,0.96141,0.764683,0.481698,0.736071,0.86785,0.973112,0.865041,0.90506,0.874044,0.857208,0.823853
0.999759,0.880411,0.43302,0.86229,1.02176,1.20457,1.02058,0.770986,0.977275,1.1144,1.21966,0.835124,0.886719,0.84141,0.825256,0.787109
1.99976,1.13559,0.666148,1.13238,1.27873,1.46512,1.28531,1.05088,1.23963,1.36687,1.48385,0.793641,0.858688,0.798421,0.783325,0.734131
2.99976,1.42444,0.989705,1.40767,1.56124,1.73915,1.56185,1.34017,1.50993,1.63919,1.75813,0.738733,0.813614,0.748128,0.724304,0.668884
3.99976,1.72624,1.36007,1.68584,1.83516,2.02392,1.84372,1.61889,1.79093,1.92048,2.04456,0.675078,0.753738,0.689189,0.660828,0.596558
4.99976,2.03476,1.70353,1.97105,2.14729,2.31719,2.1401,1.91721,2.08186,2.21882,2.34249,0.598874,0.686371,0.618306,0.576538,0.514282
5.99976,2.33401,2.01114,2.26306,2.44478,2.61708,2.43573,2.21005,2.37328,2.51785,2.64176,0.515194,0.609329,0.539856,0.488007,0.423584
6.99976,2.63769,2.32067,2.56086,2.74691,2.92233,2.73563,2.50761,2.67721,2.81641,2.94131,0.422277,0.522949,0.450643,0.392822,0.322693
7.99976,2.94142,2.62003,2.85889,3.05408,3.23267,3.04349,2.81152,2.98444,3.12244,3.25558,0.321566,0.429626,0.352641,0.285858,0.21814
8.99976,3.25424,2.92825,3.17214,3.37326,3.54333,3.35338,3.12094,3.29282,3.43907,3.56068,0.219836,0.327057,0.245768,0.180115,0.126404
9.99976,3.57148,3.24518,3.51511,3.71187,3.81375,3.67184,3.46634,3.64712,3.75649,3.81739,0.120637,0.222336,0.133687,0.078186,0.0483398
10.9998,3.89026,3.74445,3.90697,3.94769,3.96191,3.94034,3.91612,3.939,3.95021,3.95603,0.028272,0.0672607,0.0238851,0.0127869,0.00915527
11.9998,3.9953,3.99164,3.99634,3.99618,3.99706,3.99524,3.99544,3.9948,3.99515,3.99558,0.00147502,0.00250244,0.00138346,0.00134277,0.000671387
12.9998,3.99759,3.99965,3.99091,3.99995,3.99984,3.99985,3.99977,3.99986,3.99989,3.99986,0.00108592,0.000152588,0.00413005,0,6.10352e-05
13.9998,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
14.9998,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
15.9998,3.99802,4,3.99207,4,4,4,4,4,4,4,0.000829061,0,0.00331624,0,0
16.9998,3.99609,3.98434,4,4,4,4,4,4,4,4,0.00133896,0.00535583,0,0,0
17.9998,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
18.9998,3.99996,4,4,4,3.99986,4,4,4,4,4,1.52588e-05,0,0,0,6.10352e-05
19.9998,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
20.9998,4,4,4,4,4,3.99974,4,3.99894,4,4,0,0,0,0,0
21.9998,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
22.9998,3.99219,4,3.96875,4,4,3.99972,4,3.99888,4,4,5.08626e-06,0,2.03451e-05,0,0
23.9998,4,4,4,4,4,3.99928,4,3.99711,4,4,0,0,0,0,0
24.9998,4,4,4,4,4,3.99875,4,3.995,4,4,0,0,0,0,0


==> plots/vamp_v11_r1/POST/r1,16-ASK-1.0,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0018,0.00842857,0.00755709,0.00835828,0.00848906,0.00930984,0.00694525,0.00555849,0.00715133,0.00729024,0.00778093,0.937305,0.937668,0.937744,0.936981,0.936829
-9.00183,0.012512,0.0111666,0.01234,0.0126702,0.0138714,0.0103827,0.00913733,0.0105759,0.0107512,0.0110662,0.937422,0.937698,0.937358,0.937439,0.937195
-8.00183,0.0189101,0.0168271,0.0185748,0.0192387,0.0209998,0.0163428,0.0143553,0.0156083,0.0169567,0.0184511,0.937125,0.936935,0.937236,0.937134,0.937195
-7.00183,0.0288627,0.0256579,0.0282297,0.0294777,0.0320856,0.0257858,0.0236535,0.02434,0.0268376,0.0283123,0.93663,0.936493,0.935974,0.936554,0.9375
-6.00183,0.0442595,0.0393396,0.0431798,0.0453353,0.0491832,0.0393209,0.0335353,0.0383021,0.0416312,0.0438152,0.934306,0.935364,0.934733,0.934387,0.932739
-5.00183,0.0676682,0.0601607,0.0659171,0.0693252,0.0752698,0.0647039,0.0539243,0.0618367,0.069933,0.0731218,0.932046,0.933395,0.932699,0.933441,0.92865
-4.00183,0.102554,0.0910985,0.0995402,0.10525,0.114328,0.0962675,0.0861422,0.0927792,0.0970704,0.109078,0.928802,0.929718,0.929565,0.930328,0.925598
-3.00183,0.152537,0.135239,0.147098,0.156413,0.1714,0.149318,0.13386,0.145126,0.154123,0.164162,0.923893,0.926071,0.925171,0.924835,0.919495
-2.00183,0.221373,0.194359,0.21184,0.227233,0.252061,0.218046,0.19599,0.210802,0.224682,0.240709,0.91732,0.920715,0.917419,0.91684,0.914307
-1.00183,0.312896,0.270771,0.297007,0.322372,0.361433,0.320699,0.288221,0.312333,0.325749,0.35649,0.907589,0.912949,0.908569,0.906006,0.902832
-0.00182897,0.428077,0.365295,0.402161,0.442051,0.502799,0.451543,0.406846,0.435773,0.466053,0.497501,0.895896,0.904068,0.898722,0.894196,0.886597
0.998171,0.567147,0.480414,0.526576,0.585107,0.67649,0.614962,0.560583,0.591034,0.634719,0.673515,0.880544,0.890167,0.885701,0.880707,0.865601
1.99817,0.730373,0.624868,0.668393,0.748563,0.879666,0.803547,0.725737,0.78007,0.827612,0.880768,0.859821,0.869858,0.869141,0.862457,0.83783
2.99817,0.920588,0.781713,0.868544,0.924604,1.10749,1.02058,0.927593,0.991449,1.04925,1.11402,0.833642,0.848679,0.839315,0.840546,0.80603
3.99817,1.16428,0.960235,1.12076,1.22106,1.35506,1.25697,1.14414,1.22521,1.29466,1.36388,0.792922,0.823532,0.796794,0.787872,0.763489
4.99817,1.39972,1.15933,1.35359,1.46765,1.61831,1.51671,1.392,1.48121,1.55972,1.63391,0.750203,0.793701,0.754964,0.743103,0.709045
5.99817,1.65761,1.38195,1.60225,1.75171,1.89453,1.78469,1.64876,1.74285,1.83448,1.91266,0.6958,0.755356,0.704631,0.67746,0.645752
6.99817,1.92326,1.61909,1.86466,2.02835,2.18093,2.06314,1.91546,2.02549,2.11584,2.19578,0.632009,0.707153,0.644368,0.608643,0.567871
7.99817,2.20036,1.87061,2.13945,2.31572,2.47566,2.35496,2.19922,2.3158,2.40623,2.49859,0.557145,0.647934,0.572835,0.528564,0.479248
8.99817,2.48647,2.13382,2.42442,2.61075,2.77689,2.64833,2.48621,2.60148,2.7057,2.79994,0.471429,0.577377,0.490926,0.435822,0.381592
9.99817,2.78012,2.40705,2.71768,2.91215,3.08359,2.94781,2.77618,2.90161,3.01012,3.10334,0.376797,0.497391,0.398621,0.333099,0.278076
10.9982,3.07926,2.68895,3.01326,3.21935,3.39549,3.26115,3.08827,3.22032,3.32429,3.41172,0.276728,0.408691,0.297038,0.22821,0.172974
11.9982,3.38142,2.97024,3.30948,3.54791,3.69805,3.57657,3.41986,3.54739,3.63926,3.69978,0.179919,0.315338,0.196025,0.128723,0.0795898
12.9982,3.68488,3.21248,3.74967,3.86848,3.90889,3.8649,3.81359,3.85983,3.88513,3.90104,0.0874468,0.227859,0.0643107,0.0346069,0.0230103
13.9982,3.95357,3.85847,3.9822,3.98523,3.98837,3.98014,3.97859,3.97905,3.98042,3.98249,0.0126216,0.0383606,0.00461833,0.00421143,0.0032959
14.9982,3.99927,3.99855,3.9994,3.99949,3.99965,3.99787,3.99815,3.99783,3.99775,3.99774,0.000261943,0.000579834,0.000223796,0.00012207,0.00012207
15.9982,3.99999,3.99998,3.99997,4,4,3.99998,3.99999,3.99998,4,3.99996,3.8147e-06,1.52588e-05,0,0,0
16.9982,3.99219,4,4,4,3.96875,4,4,4,4,4,1.52588e-05,0,0,0,6.10352e-05
17.9982,3.99219,4,4,4,3.96875,4,4,4,4,4,0,0,0,0,0
18.9982,3.96079,4,3.96875,3.93692,3.9375,4,4,4,4,4,2.28882e-05,0,0,9.15527e-05,0
19.9982,3.94506,4,4,3.93648,3.84375,4,4,4,4,4,8.39233e-05,0,0,0.000213623,0.00012207
20.9982,3.89759,4,4,3.8722,3.71817,4,4,4,4,4,0.000144958,0,0,0.000152588,0.000427246
21.9982,3.89844,4,4,3.78125,3.8125,4,4,4,4,4,9.91821e-05,0,0,9.15527e-05,0.000305176
22.9982,3.79654,4,3.9375,3.625,3.62367,4,4,4,4,4,0.000325521,0,2.03451e-05,0.000610352,0.000671387
23.9982,3.80195,4,4,3.52822,3.67957,4,4,4,4,4,0.00034078,0,2.03451e-05,0.000976562,0.000366211
24.9982,3.7784,4,3.96875,3.48862,3.65625,4,4,4,4,4,0.000279744,0,2.03451e-05,0.000854492,0.000244141


==> plots/vamp_v11_r1/POST/r1,32-ASK-0.2,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0003,0.0129013,0.00411462,0.0103766,0.0154799,0.0216343,0.0137058,0.00981024,0.00968689,0.0147805,0.0205457,0.96843,0.968658,0.968018,0.96817,0.968872
-9.00026,0.0196827,0.00592437,0.0157813,0.0237874,0.0332376,0.0191294,0.00877288,0.0146281,0.0226692,0.0304474,0.967331,0.968658,0.967468,0.967987,0.96521
-8.00026,0.0303514,0.00890752,0.0243398,0.0368773,0.0512811,0.0295842,0.0102909,0.0222442,0.0361405,0.0496612,0.967008,0.968506,0.968099,0.966766,0.964661
-7.00026,0.0470288,0.0138917,0.0378379,0.0573585,0.0790271,0.0460632,0.0153612,0.0356666,0.0570447,0.0761803,0.966442,0.967819,0.968567,0.966064,0.963318
-6.00026,0.0727532,0.0220284,0.0591027,0.0889039,0.120978,0.0711742,0.0212407,0.057131,0.0894645,0.116861,0.964877,0.967987,0.967143,0.9646,0.959778
-5.00026,0.111731,0.0354213,0.0920723,0.13656,0.182869,0.114259,0.031189,0.0940808,0.145761,0.186004,0.963028,0.967346,0.964844,0.962219,0.957703
-4.00026,0.168962,0.0564478,0.141957,0.206396,0.271049,0.169316,0.0487838,0.146763,0.208796,0.272923,0.960922,0.967499,0.962402,0.958832,0.954956
-3.00026,0.249629,0.0873864,0.215258,0.304272,0.391599,0.257031,0.0777538,0.232694,0.322579,0.395098,0.957025,0.96492,0.959859,0.954102,0.949219
-2.00026,0.358038,0.130911,0.318487,0.435095,0.547658,0.374392,0.134124,0.350713,0.46108,0.551652,0.950751,0.961868,0.954264,0.947296,0.939575
-1.00026,0.498091,0.194173,0.45885,0.60098,0.738362,0.547003,0.272031,0.523462,0.643162,0.749359,0.943006,0.958496,0.946981,0.937531,0.929016
-0.00025524,0.671957,0.294757,0.637823,0.796724,0.958522,0.763795,0.485077,0.734302,0.865161,0.970639,0.931606,0.951645,0.93689,0.928162,0.909729
0.999745,0.881627,0.448022,0.858394,1.01842,1.20167,1.01849,0.770186,0.974791,1.11183,1.21713,0.91783,0.9431,0.921794,0.912628,0.893799
1.99974,1.13332,0.668772,1.12736,1.27477,1.46238,1.28249,1.04808,1.23664,1.36425,1.48099,0.895629,0.928421,0.897319,0.891785,0.86499
2.99974,1.42435,0.998384,1.40283,1.55946,1.73673,1.55931,1.33736,1.50704,1.63696,1.7559,0.868762,0.908173,0.87321,0.860107,0.833557
3.99974,1.72455,1.36021,1.68283,1.83312,2.02203,1.84149,1.61596,1.7883,1.91857,2.04314,0.836143,0.877319,0.844238,0.828461,0.794556
4.99974,2.03176,1.69771,1.9686,2.14463,2.31611,2.13838,1.91408,2.07964,2.21718,2.34263,0.796293,0.842316,0.809469,0.7854,0.747986
5.99974,2.331,2.00485,2.25886,2.44307,2.61722,2.43451,2.20706,2.37119,2.5169,2.6429,0.748388,0.804901,0.765706,0.733063,0.68988
6.99974,2.63441,2.30764,2.56014,2.7459,2.92398,2.7358,2.50521,2.67704,2.81694,2.94402,0.689318,0.758636,0.708964,0.671021,0.618652
7.99974,2.94316,2.61844,2.86451,3.05415,3.23555,3.04477,2.80869,2.98436,3.12371,3.26231,0.619383,0.699203,0.643534,0.598175,0.536621
8.99974,3.25331,2.92248,3.17356,3.36643,3.55077,3.35323,3.11646,3.28647,3.43589,3.57409,0.536254,0.62883,0.565653,0.508514,0.442017
9.99974,3.56442,3.22847,3.47835,3.6819,3.86894,3.66623,3.42246,3.59866,3.75269,3.89109,0.444134,0.547348,0.476501,0.40979,0.342896
10.9997,3.88231,3.53718,3.80184,4.00031,4.1899,3.98877,3.74229,3.92456,4.07673,4.2115,0.340782,0.45462,0.372437,0.303955,0.232117
11.9997,4.20143,3.8476,4.11854,4.32793,4.51167,4.31351,4.06491,4.24924,4.40789,4.532,0.237192,0.354446,0.264852,0.194397,0.135071
12.9997,4.52405,4.16579,4.45585,4.67874,4.79582,4.65005,4.42895,4.62298,4.74041,4.80788,0.135476,0.248459,0.154012,0.087738,0.0516968
13.9997,4.84835,4.59661,4.89996,4.9389,4.95795,4.93378,4.90379,4.93025,4.94562,4.95545,0.0403303,0.111069,0.0252889,0.0151367,0.00982666
14.9997,4.99191,4.9802,4.99549,4.9954,4.99655,4.99358,4.99371,4.99345,4.99342,4.99373,0.00216166,0.00497437,0.0014445,0.0015564,0.000671387
15.9997,4.99,4.9993,4.99994,4.99994,4.96081,4.99984,4.99985,4.99986,4.9999,4.99973,9.91821e-05,0.000274658,6.10352e-05,0,6.10352e-05
16.9997,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
17.9997,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
18.9997,4.99543,4.98172,5,5,5,5,5,5,5,5,0.00147247,0.00588989,0,0,0
19.9997,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
20.9997,5,5,5,5,5,4.98848,5,5,4.99323,4.96071,0,0,0,0,0
21.9997,5,5,5,5,5,4.99824,5,5,4.99734,4.9956,0,0,0,0,0
22.9997,5,5,5,5,5,4.99691,5,4.98764,5,5,0,0,0,0,0
23.9997,5,5,5,5,5,4.99799,5,4.99197,5,5,0,0,0,0,0
24.9997,4.98898,5,5,4.95594,5,4.99914,5,4.99657,5,5,1.52588e-05,0,0,6.10352e-05,0


==> plots/vamp_v11_r1/POST/r1,32-ASK-1.0,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0019,0.00817676,0.00737032,0.00813551,0.00821095,0.00899025,0.00670476,0.00538374,0.00693443,0.00704929,0.00745156,0.968288,0.968826,0.968323,0.968842,0.967163
-9.00186,0.0121228,0.0108781,0.0119998,0.0122453,0.0133682,0.0100499,0.0088723,0.0102433,0.0104296,0.0106544,0.968825,0.968704,0.968486,0.969604,0.968506
-8.00186,0.0182977,0.0163712,0.0180287,0.0185809,0.0202101,0.0157347,0.0138814,0.0150276,0.0163695,0.0176603,0.969017,0.968658,0.968811,0.969727,0.968872
-7.00186,0.0279075,0.024948,0.0273647,0.0284616,0.0308557,0.0248476,0.0229283,0.0235067,0.0258051,0.0271501,0.968647,0.967819,0.968201,0.968842,0.969727
-6.00186,0.0427803,0.038236,0.0418307,0.043759,0.0472955,0.0379793,0.0325809,0.0371425,0.0400924,0.0421014,0.967876,0.967392,0.968506,0.966858,0.96875
-5.00186,0.0654397,0.0584734,0.0638994,0.0669942,0.0723918,0.0624668,0.052367,0.0597825,0.0674045,0.0703133,0.966754,0.966583,0.966654,0.968079,0.965698
-4.00186,0.0992183,0.0885562,0.0965551,0.101708,0.110054,0.0928642,0.083523,0.0896522,0.0934643,0.104817,0.964071,0.964661,0.964193,0.965271,0.962158
-3.00186,0.147772,0.131652,0.142851,0.151395,0.165191,0.144386,0.130193,0.140434,0.14882,0.158099,0.962343,0.962601,0.962423,0.963165,0.961182
-2.00186,0.214843,0.189516,0.206055,0.220325,0.243477,0.211135,0.190627,0.204664,0.217123,0.232128,0.959714,0.959442,0.959493,0.960449,0.959473
-1.00186,0.304282,0.264448,0.289457,0.313201,0.350021,0.311017,0.280763,0.303375,0.31534,0.34459,0.955129,0.956573,0.956868,0.954987,0.952087
-0.00185995,0.417403,0.357658,0.393045,0.430544,0.488364,0.439356,0.397335,0.424531,0.452808,0.48275,0.948329,0.952118,0.949443,0.947601,0.944153
0.99814,0.554109,0.470534,0.51554,0.571211,0.659151,0.600046,0.548767,0.577045,0.618731,0.655642,0.94054,0.945297,0.943115,0.93924,0.934509
1.99814,0.715455,0.614091,0.655499,0.732368,0.859862,0.786042,0.71159,0.763577,0.809161,0.859839,0.931699,0.936737,0.935994,0.932983,0.921082
2.99814,0.902412,0.769265,0.847713,0.906844,1.08583,1.00129,0.911913,0.972832,1.02887,1.09153,0.916639,0.924896,0.919149,0.921326,0.901184
3.99814,1.14302,0.944198,1.10218,1.19364,1.33205,1.23621,1.12697,1.20502,1.27286,1.33999,0.896943,0.913498,0.896322,0.893799,0.884155
4.99814,1.37854,1.14158,1.33195,1.44618,1.59446,1.4948,1.37306,1.46002,1.53645,1.60967,0.877042,0.898651,0.877462,0.872742,0.859314
5.99814,1.6348,1.36115,1.58069,1.72731,1.87006,1.76194,1.62895,1.72055,1.81059,1.88765,0.851017,0.878769,0.853271,0.844635,0.827393
6.99814,1.89864,1.5922,1.84189,2.0041,2.15638,2.04054,1.89508,2.00379,2.09227,2.17102,0.818963,0.855667,0.822408,0.809387,0.788391
7.99814,2.17566,1.84456,2.11561,2.29102,2.45143,2.33229,2.1782,2.2935,2.38252,2.47495,0.777435,0.827484,0.785339,0.760956,0.735962
8.99814,2.46116,2.10518,2.39982,2.58599,2.75367,2.62604,2.46564,2.57965,2.68231,2.77656,0.726557,0.792694,0.738078,0.70462,0.670837
9.99814,2.75228,2.37432,2.68528,2.88793,3.0616,2.92768,2.75702,2.88111,2.98851,3.08407,0.66745,0.750214,0.68219,0.639557,0.597839
10.9981,3.05412,2.65411,2.99275,3.19564,3.37401,3.24129,3.06636,3.19757,3.30359,3.39764,0.591754,0.693146,0.609233,0.5578,0.506836
11.9981,3.35918,2.94015,3.29865,3.50816,3.68979,3.5566,3.37791,3.50836,3.62232,3.71781,0.507668,0.627686,0.527649,0.465973,0.409363
12.9981,3.66796,3.22991,3.60882,3.8243,4.00879,3.87866,3.69844,3.83296,3.9439,4.03933,0.412072,0.547653,0.43337,0.363678,0.303589
13.9981,3.97982,3.52588,3.91903,4.14354,4.33082,4.19449,4.01155,4.14247,4.26168,4.36227,0.308945,0.459412,0.329346,0.253601,0.19342
14.9981,4.28865,3.8266,4.19875,4.47851,4.65073,4.51853,4.34349,4.48339,4.5839,4.66335,0.208744,0.360947,0.232056,0.148773,0.0932007
15.9981,4.61909,4.12806,4.62935,4.83202,4.88692,4.8268,4.74892,4.82192,4.85736,4.87898,0.107601,0.259811,0.0980835,0.0440063,0.0285034
16.9981,4.88573,4.60705,4.97433,4.9784,4.98315,4.97197,4.96845,4.97249,4.97303,4.97392,0.0315425,0.109375,0.00651042,0.00595093,0.0043335
17.9981,4.99456,4.98064,4.9991,4.99914,4.99936,4.99766,4.99767,4.99777,4.99777,4.99744,0.00159836,0.00556946,0.000305176,0.000213623,0.000305176
18.9981,4.99075,4.96307,4.99994,5,5,4.99998,4.99997,4.99999,4.99998,4.99996,0.00255712,0.0102081,2.03451e-05,0,0
19.9981,5,5,5,5,5,4.99998,5,5,4.99997,4.99994,0,0,0,0,0
20.9981,4.96994,5,4.96094,5,4.91881,5,5,5,5,5,2.03451e-05,0,2.03451e-05,0,6.10352e-05
21.9981,4.91534,5,4.83568,4.96094,4.86474,5,5,5,5,5,8.39233e-05,0,6.10352e-05,3.05176e-05,0.000244141
22.9981,4.91202,4.97529,4.93864,4.92085,4.81328,5,5,5,5,5,0.00343068,0.00680542,0.00661214,6.10352e-05,0.000244141
23.9981,4.82745,5,4.88224,4.80439,4.62315,5,5,5,5,5,0.000213623,0,0.00012207,6.10352e-05,0.000671387
24.9981,4.64423,5,4.6815,4.60501,4.2904,5,5,5,5,5,0.000640869,0,0.000427246,0.000610352,0.00152588


==> plots/vamp_v11_r1/POST/r1,4-ASK-0.2,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0002,0.0126934,0.0031797,0.00986023,0.0156449,0.0220888,0.0149162,0.0127672,0.0109091,0.0148105,0.021178,0.739997,0.747787,0.745097,0.737244,0.729858
-9.00017,0.0194418,0.00452612,0.015181,0.0240561,0.0340041,0.0192848,0.0083554,0.0144602,0.0228693,0.0314542,0.737447,0.746582,0.742086,0.734497,0.726624
-8.00017,0.0299691,0.0066318,0.0233881,0.0373258,0.0525306,0.0295124,0.00924645,0.0216161,0.0361582,0.0510291,0.733849,0.74408,0.739197,0.730804,0.721313
-7.00017,0.0464321,0.0102828,0.0363337,0.0581026,0.0810092,0.0461365,0.0136971,0.0342681,0.0581873,0.0783936,0.729421,0.742126,0.734395,0.725464,0.715698
-6.00017,0.0718074,0.0161851,0.0568502,0.0901677,0.124027,0.0707507,0.0176928,0.054487,0.0906643,0.120159,0.722019,0.738663,0.728455,0.717407,0.703552
-5.00017,0.11023,0.0259035,0.0888399,0.138767,0.18741,0.113612,0.0239173,0.0922886,0.147734,0.19051,0.709688,0.734879,0.719137,0.703461,0.681274
-4.00017,0.166819,0.0415619,0.137989,0.210063,0.277664,0.167126,0.0322988,0.144526,0.212378,0.279299,0.686378,0.730743,0.702454,0.674744,0.637573
-3.00017,0.247165,0.0658991,0.212041,0.310082,0.400636,0.252382,0.0450819,0.230976,0.328652,0.404817,0.64851,0.722519,0.6745,0.627136,0.569885
-2.00017,0.355054,0.0984314,0.318283,0.444246,0.559254,0.367972,0.0830198,0.353504,0.470394,0.564971,0.597614,0.707901,0.626892,0.564941,0.490723
-1.00017,0.49575,0.151003,0.466978,0.61386,0.751159,0.541342,0.217299,0.530618,0.655099,0.76235,0.532981,0.68013,0.555278,0.48764,0.408875
-0.000169216,0.66918,0.236316,0.658734,0.812194,0.969477,0.769735,0.467325,0.7501,0.879453,0.982061,0.456987,0.63475,0.467611,0.401367,0.324219
0.999831,0.881712,0.3926,0.893583,1.03416,1.2065,1.03332,0.795903,0.99455,1.12305,1.21978,0.363987,0.546005,0.360596,0.31015,0.239197
1.99983,1.13658,0.644488,1.16545,1.28273,1.45365,1.29629,1.08624,1.25563,1.37183,1.47148,0.269028,0.44339,0.257202,0.21756,0.157959
2.99983,1.4315,1.02658,1.44068,1.55737,1.70135,1.56606,1.3851,1.53449,1.6321,1.71253,0.169412,0.305405,0.163167,0.127655,0.0814209
3.99983,1.72507,1.43721,1.7585,1.81015,1.89444,1.8282,1.72764,1.82405,1.8665,1.89462,0.0760765,0.164169,0.0646973,0.0490723,0.0263672
4.99983,1.96599,1.93427,1.97161,1.97702,1.98103,1.97604,1.97126,1.97437,1.97787,1.98066,0.00855001,0.0171814,0.00722249,0.00546265,0.0043335
5.99983,1.99626,1.98897,1.99876,1.99849,1.99883,1.99798,1.99785,1.99799,1.99814,1.99792,0.00112406,0.00314331,0.000651042,0.000518799,0.000183105
6.99983,1.99802,1.99218,1.99997,2,1.99991,1.99998,1.99999,1.99997,1.99997,1.99998,0.000452677,0.00170898,4.06901e-05,0,6.10352e-05
7.99983,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
8.99983,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
9.99983,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
10.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
11.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
12.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
13.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
14.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
15.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
16.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
17.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
18.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
19.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
20.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
21.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
22.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
23.9998,1.99609,2,2,1.98438,2,2,2,2,2,2,1.52588e-05,0,0,6.10352e-05,0
24.9998,2,2,2,2,2,1.99976,2,1.99906,2,2,0,0,0,0,0


==> plots/vamp_v11_r1/POST/r1,4-ASK-1.0,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0016,0.0100142,0.00860719,0.00983026,0.0102891,0.0113303,0.00831892,0.00632381,0.00829523,0.00884878,0.00980786,0.740799,0.743073,0.744202,0.741119,0.734802
-9.00162,0.0149791,0.0127889,0.0145884,0.015491,0.0170482,0.0126776,0.010413,0.0128181,0.0133294,0.01415,0.738433,0.740891,0.742045,0.738983,0.731812
-8.00162,0.0227424,0.0193495,0.0220195,0.0236222,0.0259786,0.0198306,0.0163522,0.0187822,0.0208048,0.0233832,0.735166,0.737915,0.738668,0.735809,0.728271
-7.00162,0.0347974,0.0295908,0.0335512,0.0362234,0.0398244,0.0314006,0.0270235,0.0290638,0.0335502,0.0359648,0.731335,0.73381,0.734924,0.732117,0.724487
-6.00162,0.0533585,0.0454235,0.0512968,0.0556182,0.0610955,0.0478502,0.0389834,0.0450696,0.0516499,0.0556978,0.72647,0.728928,0.729533,0.727142,0.720276
-5.00162,0.0814081,0.0694251,0.0781281,0.0847949,0.0932843,0.0786905,0.0634224,0.0745238,0.0854319,0.091384,0.719771,0.723526,0.722819,0.719971,0.712769
-4.00162,0.122716,0.104787,0.117426,0.127684,0.140966,0.116735,0.100487,0.111411,0.11935,0.135693,0.709332,0.714951,0.712891,0.709656,0.699829
-3.00162,0.181054,0.154357,0.172198,0.188103,0.209558,0.17957,0.154831,0.172486,0.187297,0.203667,0.688852,0.698715,0.695455,0.688263,0.672974
-2.00162,0.260162,0.21997,0.245688,0.270431,0.304559,0.26112,0.227126,0.250716,0.270242,0.296398,0.653456,0.67186,0.664286,0.651154,0.626526
-1.00162,0.363166,0.303367,0.340451,0.378612,0.430236,0.377218,0.330658,0.363119,0.386483,0.42861,0.602671,0.630707,0.620219,0.597931,0.561829
-0.00161991,0.490549,0.406005,0.455914,0.512167,0.58811,0.524098,0.461596,0.502421,0.544134,0.588242,0.54152,0.581375,0.565389,0.533661,0.485657
0.99838,0.642531,0.53412,0.591654,0.66835,0.775999,0.702059,0.628441,0.673009,0.728748,0.77804,0.46955,0.50914,0.499247,0.464539,0.405273
1.99838,0.8171,0.686135,0.750422,0.843145,0.988697,0.902364,0.806877,0.874028,0.93317,0.995382,0.393828,0.437302,0.424845,0.390961,0.322205
2.99838,1.03307,0.861285,0.990181,1.06071,1.2201,1.12573,1.0191,1.0963,1.15821,1.22931,0.3071,0.367111,0.320699,0.301208,0.23938
3.99838,1.27309,1.06215,1.22767,1.3378,1.46473,1.36325,1.2451,1.33259,1.40464,1.47067,0.22146,0.294022,0.23525,0.199341,0.157227
4.99838,1.51126,1.27941,1.47212,1.5849,1.70862,1.61814,1.50831,1.59329,1.6583,1.71266,0.1423,0.217239,0.154053,0.1185,0.0794067
5.99838,1.77353,1.55476,1.78407,1.85731,1.89797,1.85113,1.79897,1.84167,1.87326,1.89059,0.0613429,0.122009,0.0580241,0.0382385,0.0270996
6.99838,1.97357,1.96238,1.97288,1.97706,1.98198,1.9714,1.96701,1.97057,1.97273,1.97529,0.00695292,0.00958252,0.00693766,0.00653076,0.00476074
7.99838,1.99886,1.99848,1.99875,1.99902,1.99917,1.99763,1.99775,1.99788,1.99775,1.99713,0.000392914,0.000564575,0.000427246,0.000213623,0.000366211
8.99838,1.99947,1.99995,1.99793,2,2,1.99981,1.99982,1.99988,1.9997,1.99982,0.000150045,3.05176e-05,0.000569661,0,0
9.99838,2,2,2,2,2,2,1.99998,2,2,2,0,0,0,0,0
10.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
11.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
12.9984,1.99946,1.99786,2,2,2,2,2,2,2,2,0.000141144,0.000564575,0,0,0
13.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
14.9984,1.99991,2,1.99963,2,2,2,2,2,2,2,3.05176e-05,0,0.00012207,0,0
15.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
16.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
17.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
18.9984,1.99609,2,2,2,1.98438,2,2,2,2,2,0,0,0,0,0
19.9984,1.99996,2,1.99984,2,2,2,2,2,2,2,2.03451e-05,0,8.13802e-05,0,0
20.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
21.9984,1.99609,2,2,2,1.98438,2,2,2,2,2,0,0,0,0,0
22.9984,1.99609,2,2,2,1.98438,2,2,2,2,2,0,0,0,0,0
23.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
24.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0


==> plots/vamp_v11_r1/POST/r1,64-ASK-0.2,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0003,0.0129202,0.00417539,0.0104256,0.0154796,0.0216003,0.013693,0.00988941,0.0096192,0.0147721,0.020491,0.984477,0.984039,0.984599,0.9841,0.985168
-9.00026,0.0197106,0.0060258,0.015853,0.0237748,0.0331886,0.0191271,0.00886019,0.0146747,0.022614,0.0303595,0.983515,0.983704,0.983622,0.983704,0.983032
-8.00026,0.0303921,0.00907327,0.024453,0.0368455,0.0511968,0.0296253,0.0104624,0.022283,0.0361875,0.0495681,0.98376,0.984375,0.98466,0.983459,0.982544
-7.00026,0.0470973,0.014175,0.0380022,0.0573265,0.0788855,0.0460565,0.0156136,0.035706,0.0569293,0.0759772,0.983064,0.984116,0.984456,0.982605,0.981079
-6.00026,0.0728511,0.0225206,0.0593134,0.0888231,0.120747,0.0711583,0.0216036,0.0571475,0.0893031,0.116579,0.981948,0.983719,0.983134,0.982178,0.97876
-5.00026,0.111855,0.0361865,0.0923377,0.136393,0.182502,0.114323,0.031976,0.0942024,0.145508,0.185604,0.981303,0.982574,0.982524,0.981354,0.97876
-4.00026,0.169162,0.0576705,0.142351,0.206064,0.270563,0.169483,0.0501802,0.146904,0.208504,0.272343,0.980339,0.984039,0.98114,0.980103,0.976074
-3.00026,0.249834,0.0891513,0.215686,0.303728,0.39077,0.257309,0.0803555,0.232767,0.32183,0.394284,0.978984,0.982086,0.979655,0.976959,0.977234
-2.00026,0.358235,0.133445,0.318684,0.434283,0.546528,0.374793,0.137877,0.350616,0.460241,0.550438,0.975447,0.981186,0.976786,0.973175,0.970642
-1.00026,0.49812,0.196998,0.458709,0.599834,0.736942,0.547084,0.275277,0.523044,0.641935,0.748082,0.971464,0.979462,0.972555,0.96936,0.964478
-0.000262502,0.671858,0.298435,0.636923,0.795203,0.956871,0.763189,0.486531,0.73335,0.863693,0.969184,0.966379,0.975967,0.969503,0.9646,0.955444
0.999737,0.881592,0.453669,0.856866,1.01597,1.19986,1.01727,0.769942,0.973401,1.1101,1.21564,0.95896,0.971909,0.960124,0.956604,0.947205
1.99974,1.13246,0.671323,1.12614,1.27187,1.46051,1.28099,1.04683,1.23503,1.36267,1.47942,0.948111,0.964554,0.947856,0.946198,0.933838
2.99974,1.42149,0.99176,1.40191,1.55738,1.73489,1.55762,1.33599,1.50498,1.63528,1.75425,0.93427,0.954712,0.936544,0.931152,0.914673
3.99974,1.72385,1.3629,1.68094,1.83127,2.02029,1.83976,1.61436,1.7863,1.91658,2.04181,0.917473,0.937225,0.921631,0.912964,0.898071
4.99974,2.02987,1.69479,1.9672,2.14294,2.31456,2.13666,1.91223,2.0776,2.21532,2.34149,0.896647,0.920868,0.903422,0.889557,0.872742
5.99974,2.33019,2.00344,2.25971,2.44167,2.61593,2.43308,2.20544,2.3695,2.51512,2.64226,0.871853,0.900925,0.882263,0.863403,0.84082
6.99974,2.63288,2.30512,2.5583,2.74499,2.92311,2.7346,2.50337,2.67526,2.81553,2.94425,0.8422,0.87999,0.853617,0.831604,0.803589
7.99974,2.94179,2.61602,2.86264,3.05342,3.23509,3.04368,2.80722,2.98268,3.12264,3.26216,0.803721,0.848175,0.818095,0.791656,0.756958
8.99974,3.25214,2.92007,3.17168,3.36593,3.55087,3.35243,3.11515,3.28492,3.43489,3.57476,0.75764,0.811218,0.775614,0.742432,0.701294
9.99974,3.5653,3.22606,3.4845,3.68084,3.86982,3.66633,3.42178,3.59751,3.75282,3.89321,0.701188,0.766769,0.722799,0.683228,0.631958
10.9997,3.88164,3.53457,3.8003,4.00058,4.19111,3.98917,3.7409,3.92447,4.07681,4.21448,0.63102,0.711853,0.658264,0.605804,0.548157
11.9997,4.1998,3.84454,4.1186,4.32155,4.5145,4.31228,4.06208,4.24314,4.4022,4.54172,0.549877,0.645554,0.579956,0.520569,0.45343
12.9997,4.51936,4.15515,4.4387,4.64435,4.83923,4.64013,4.38948,4.57405,4.7288,4.86821,0.457502,0.56781,0.487569,0.422333,0.352295
13.9997,4.83956,4.46471,4.75943,4.9685,5.16558,4.96163,4.70855,4.88751,5.05206,5.1984,0.353851,0.477112,0.384766,0.313904,0.239624
14.9997,5.16084,4.77344,5.07862,5.29941,5.49189,5.2899,5.03164,5.22142,5.38319,5.52335,0.250018,0.378754,0.279093,0.203491,0.138733
15.9997,5.48243,5.08188,5.41167,5.65357,5.78261,5.62754,5.38903,5.59854,5.72568,5.7969,0.147522,0.27475,0.165222,0.0948792,0.0552368
16.9997,5.79319,5.42255,5.86557,5.93077,5.95386,5.92708,5.88929,5.928,5.9415,5.9495,0.056694,0.164429,0.034729,0.0168762,0.0107422
17.9997,5.97165,5.90242,5.99401,5.99414,5.99603,5.99366,5.99326,5.99385,5.99389,5.99364,0.00729116,0.0247498,0.00197347,0.00177002,0.000671387
18.9997,5.99877,5.9961,5.99992,5.99994,5.99912,5.99981,5.99975,5.99991,5.99981,5.99976,0.00035731,0.00123596,0.000101725,3.05176e-05,6.10352e-05
19.9997,5.98826,5.99993,6,6,5.9531,6,6,6,6,6,7.62939e-06,3.05176e-05,0,0,0
20.9997,5.99997,6,5.99988,6,6,5.99854,5.99998,5.99989,6,5.9943,5.08626e-06,0,2.03451e-05,0,0
21.9997,6,6,6,6,6,5.99656,6,6,5.98624,6,0,0,0,0,0
22.9997,5.98181,5.92722,6,6,6,5.99946,5.99783,6,6,6,0.00357437,0.0142975,0,0,0
23.9997,5.98828,6,6,5.95312,6,5.99903,5.99722,5.9989,6,6,0,0,0,0,0
24.9997,5.99997,6,6,5.99989,6,5.99499,5.99956,5.98041,6,6,0,0,0,0,0


==> plots/vamp_v11_r1/POST/r1,64-ASK-1.0,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0019,0.00805966,0.00727476,0.00803814,0.0080851,0.00884064,0.00659816,0.00533114,0.00682198,0.00693279,0.00730675,0.984069,0.984329,0.983866,0.984558,0.983521
-9.00188,0.011937,0.01073,0.0118326,0.0120483,0.0131369,0.00987271,0.00876285,0.0100845,0.0102176,0.0104259,0.984275,0.984116,0.984172,0.985291,0.983521
-8.00188,0.0180026,0.0161475,0.0177645,0.0182621,0.0198363,0.015474,0.0137107,0.0147605,0.0161124,0.0173122,0.984651,0.984512,0.984395,0.985443,0.984253
-7.00188,0.027443,0.0245987,0.0269567,0.0279449,0.0302714,0.0243769,0.0225883,0.0230774,0.0252792,0.0265625,0.984514,0.984085,0.983907,0.984467,0.985596
-6.00188,0.042056,0.0376848,0.0411826,0.0429651,0.0463916,0.0372533,0.0320664,0.0364363,0.039294,0.0412163,0.983854,0.983948,0.983541,0.983795,0.984131
-5.00188,0.0643231,0.0576375,0.0628784,0.0657635,0.0710129,0.0613558,0.0515994,0.0587597,0.0661358,0.0689284,0.9837,0.983994,0.983582,0.984192,0.983032
-4.00188,0.097582,0.0873489,0.0950469,0.0999394,0.107993,0.0912143,0.0822392,0.0881224,0.0917379,0.102758,0.982307,0.982513,0.981262,0.982849,0.982605
-3.00188,0.145435,0.129919,0.140712,0.14888,0.16223,0.141914,0.128386,0.138152,0.146025,0.155093,0.981417,0.981415,0.981303,0.981873,0.981079
-2.00188,0.211589,0.187149,0.203188,0.216745,0.239276,0.207617,0.187899,0.201425,0.21339,0.227754,0.979734,0.980133,0.978902,0.980042,0.979858
-1.00188,0.300014,0.261505,0.285713,0.308445,0.344394,0.306248,0.276969,0.299024,0.310157,0.338842,0.977823,0.978653,0.978658,0.977783,0.976196
-0.00187507,0.411935,0.353785,0.388444,0.424466,0.481045,0.433182,0.3925,0.41875,0.446098,0.475379,0.974548,0.975739,0.974609,0.974274,0.973572
0.998125,0.54759,0.465789,0.510031,0.564023,0.650517,0.592431,0.542666,0.569897,0.61051,0.646651,0.970812,0.973022,0.972331,0.970123,0.967773
1.99812,0.707773,0.608869,0.648261,0.724023,0.849939,0.77723,0.704414,0.755245,0.799808,0.849451,0.965991,0.968964,0.967631,0.966492,0.960876
2.99812,0.893482,0.76261,0.838918,0.897563,1.07484,0.991355,0.903981,0.963094,1.01832,1.08003,0.959298,0.962814,0.960836,0.961578,0.951965
3.99812,1.13266,0.938039,1.093,1.17935,1.32024,1.22541,1.11803,1.19449,1.26134,1.32779,0.949416,0.95726,0.949565,0.947174,0.943665
4.99812,1.3687,1.13416,1.32353,1.43511,1.58199,1.4833,1.36322,1.44883,1.52423,1.59694,0.938068,0.949783,0.937988,0.93573,0.928772
5.99812,1.62341,1.35087,1.56995,1.71576,1.85706,1.75004,1.61872,1.70907,1.79774,1.87465,0.925329,0.939453,0.927144,0.921692,0.913025
6.99812,1.88719,1.58398,1.83021,1.99143,2.14315,2.02833,1.88423,1.99165,2.07934,2.15811,0.908749,0.927109,0.910278,0.904907,0.8927
7.99812,2.16176,1.82742,2.10348,2.27806,2.43806,2.31977,2.16722,2.28106,2.36933,2.46147,0.888882,0.915176,0.892151,0.881012,0.867188
8.99812,2.44606,2.09042,2.38711,2.56621,2.74047,2.61337,2.45449,2.56699,2.66882,2.7632,0.864045,0.896774,0.869466,0.852356,0.837585
9.99812,2.74044,2.35896,2.67965,2.87455,3.04862,2.91536,2.74611,2.86849,2.97553,3.07129,0.832535,0.874146,0.840576,0.816406,0.799011
10.9981,3.04013,2.6369,2.97948,3.18279,3.36133,3.22918,3.05489,3.18557,3.29106,3.38521,0.793633,0.847748,0.805359,0.77417,0.747253
11.9981,3.34479,2.92065,3.28535,3.4953,3.67787,3.54503,3.36701,3.49648,3.61011,3.70652,0.744461,0.814941,0.759155,0.720459,0.683289
12.9981,3.65351,3.20947,3.59589,3.81145,3.99722,3.86737,3.68758,3.8216,3.93189,4.02842,0.684607,0.772537,0.702128,0.654633,0.609131
13.9981,3.96642,3.50619,3.9101,4.13027,4.3191,4.18379,4.00043,4.13031,4.24979,4.35465,0.612787,0.720108,0.6321,0.574829,0.524109
14.9981,4.28139,3.80501,4.22643,4.45168,4.64244,4.50597,4.31702,4.45463,4.57104,4.68118,0.528281,0.658463,0.547038,0.482697,0.424927
15.9981,4.59623,4.09839,4.54475,4.77412,4.96765,4.83041,4.63707,4.78348,4.90025,5.00085,0.433493,0.58522,0.452311,0.379303,0.317139
16.9981,4.91313,4.40017,4.8602,5.09694,5.29521,5.1591,4.96349,5.11312,5.23411,5.32569,0.330793,0.497101,0.349935,0.269287,0.206848
17.9981,5.22771,4.69507,5.16117,5.4338,5.62081,5.48812,5.30315,5.44734,5.56254,5.63945,0.228222,0.403946,0.245728,0.16214,0.101074
18.9981,5.55109,4.98694,5.54552,5.80092,5.87099,5.80888,5.72107,5.80034,5.84577,5.86834,0.128614,0.305969,0.122945,0.0521545,0.0333862
19.9981,5.81117,5.33159,5.96369,5.97058,5.97883,5.96987,5.96594,5.96612,5.97297,5.97445,0.0540899,0.192993,0.00972493,0.00802612,0.00561523
20.9981,5.98456,5.94249,5.99845,5.99832,5.99898,5.99786,5.99826,5.99769,5.99798,5.99749,0.00406901,0.0148926,0.000590007,0.000488281,0.000305176
21.9981,5.99164,5.96666,5.99993,5.99998,6,5.99996,5.99991,5.99996,5.99998,5.99997,0.00192897,0.00767517,4.06901e-05,0,0
22.9981,5.98024,5.96785,6,6,5.95312,6,6,6,6,6,0.00244522,0.00971985,0,0,6.10352e-05
23.9981,5.97414,5.89666,6,6,5.99989,5.99158,6,5.99998,6,5.96634,0.00779724,0.0311279,0,0,6.10352e-05
24.9981,5.87712,5.83739,6,5.85938,5.8117,5.99945,6,6,5.9991,5.9987,0.0121282,0.0483398,2.03451e-05,9.15527e-05,6.10352e-05


==> plots/vamp_v11_r1/POST/r1,8-ASK-0.2,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0002,0.0127832,0.00372427,0.0102098,0.015392,0.0218069,0.0137159,0.00973171,0.0094927,0.0147755,0.0208635,0.872864,0.875427,0.874146,0.871643,0.870239
-9.00022,0.0195155,0.00529309,0.0155182,0.0237098,0.0335411,0.0191942,0.00868351,0.0145095,0.0226553,0.0309285,0.871613,0.874329,0.873413,0.87085,0.867859
-8.00022,0.0301025,0.00785232,0.0239316,0.0368268,0.0517991,0.0297323,0.0100317,0.0222731,0.0361703,0.0504539,0.869806,0.873642,0.873006,0.868988,0.863586
-7.00022,0.0466945,0.0122809,0.0371973,0.0574021,0.0798977,0.0461198,0.014724,0.035145,0.0573931,0.0772173,0.867158,0.873215,0.871114,0.867554,0.85675
-6.00022,0.0722776,0.0194437,0.0581193,0.089141,0.122406,0.0709011,0.0192518,0.0562576,0.0899209,0.118174,0.86193,0.871933,0.865763,0.861694,0.848328
-5.00022,0.111019,0.0312531,0.0906376,0.137035,0.185149,0.113867,0.0272454,0.0933841,0.146952,0.187888,0.854493,0.870224,0.859151,0.852539,0.83606
-4.00022,0.167983,0.049857,0.140052,0.207381,0.274643,0.168243,0.0410334,0.145489,0.210185,0.276266,0.84278,0.865768,0.849223,0.83783,0.818298
-3.00022,0.248573,0.0780317,0.213542,0.305977,0.396742,0.255033,0.0628037,0.232054,0.3257,0.399573,0.826304,0.858826,0.835978,0.817444,0.792969
-2.00022,0.357013,0.117659,0.317424,0.438479,0.554488,0.371726,0.112263,0.351775,0.465353,0.557512,0.803038,0.849625,0.814616,0.790588,0.757324
-1.00022,0.497259,0.17562,0.460514,0.606164,0.74674,0.545452,0.249707,0.526606,0.649121,0.756375,0.770295,0.835342,0.784871,0.755219,0.70575
-0.000215075,0.669618,0.264522,0.642349,0.804371,0.967228,0.76674,0.475496,0.74143,0.871834,0.978198,0.728063,0.816559,0.745626,0.710114,0.639954
0.999785,0.880309,0.415644,0.86863,1.02758,1.20938,1.02473,0.77455,0.982661,1.11879,1.22292,0.66924,0.780212,0.68276,0.651794,0.562195
1.99978,1.13644,0.653648,1.14071,1.28348,1.46794,1.29021,1.05878,1.24483,1.37132,1.48593,0.586159,0.713135,0.589172,0.563141,0.479187
2.99978,1.42622,0.984455,1.41397,1.56723,1.7392,1.56543,1.34722,1.5165,1.64143,1.75657,0.49243,0.621902,0.499858,0.458618,0.389343
3.99978,1.72829,1.3637,1.69138,1.83769,2.0204,1.84545,1.62676,1.79482,1.91998,2.04026,0.395504,0.512314,0.411194,0.364929,0.293579
4.99978,2.0355,1.70919,1.97347,2.15011,2.30924,2.13824,1.92372,2.0832,2.21522,2.33082,0.294853,0.4039,0.317749,0.256531,0.201233
5.99978,2.33618,2.03021,2.26642,2.4507,2.59736,2.43367,2.22138,2.38193,2.51624,2.61511,0.194987,0.295654,0.217326,0.156982,0.109985
6.99978,2.63723,2.34454,2.60006,2.76269,2.84163,2.73238,2.56625,2.72059,2.79778,2.84489,0.100355,0.189423,0.107869,0.0628662,0.0412598
7.99978,2.93016,2.85063,2.94289,2.95864,2.9685,2.95519,2.93971,2.95428,2.96129,2.96551,0.0182355,0.0401764,0.0146688,0.0101013,0.00799561
8.99978,2.99298,2.9798,2.9974,2.997,2.99774,2.99637,2.9963,2.99658,2.99607,2.99651,0.00193914,0.00508118,0.00111898,0.00106812,0.000488281
9.99978,2.99992,2.99983,3,2.99998,2.99987,2.99986,2.99967,2.99997,2.99985,2.99994,3.94185e-05,7.62939e-05,2.03451e-05,0,6.10352e-05
10.9998,2.99414,2.97656,3,3,3,3,3,3,3,3,0.000778198,0.00311279,0,0,0
11.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
12.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
13.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
14.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
15.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
16.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
17.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
18.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
19.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
20.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
21.9998,2.99414,2.97656,3,3,3,3,3,3,3,3,0.000606537,0.00242615,0,0,0
22.9998,2.99414,2.97656,3,3,3,2.99961,3,2.99843,3,3,0.000610352,0.00244141,0,0,0
23.9998,3,3,3,3,3,2.99944,3,2.99775,3,3,0,0,0,0,0
24.9998,3,3,3,3,3,2.99965,3,2.99862,3,3,0,0,0,0,0


==> plots/vamp_v11_r1/POST/r1,8-ASK-1.0,S=4,C=0,Rb=0,n1=0,n2=1,n1m=0,n2m=1,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-10.0018,0.00893939,0.00792911,0.00883994,0.00900834,0.00998016,0.00737424,0.00577898,0.00752198,0.0077682,0.00842779,0.873138,0.874237,0.874573,0.872162,0.871582
-9.00176,0.0133148,0.0117442,0.013089,0.0135163,0.0149095,0.0111493,0.00966953,0.0113075,0.0115768,0.0120434,0.872698,0.873718,0.874003,0.871979,0.871094
-8.00176,0.0201601,0.0177242,0.0197157,0.0205874,0.022613,0.0175659,0.0151035,0.0168745,0.0182165,0.020069,0.872078,0.873108,0.873352,0.871674,0.870178
-7.00176,0.0308058,0.0270499,0.0299853,0.0316005,0.0345873,0.0276793,0.0250939,0.025944,0.0289151,0.0307641,0.870346,0.87149,0.871948,0.869904,0.868042
-6.00176,0.0472507,0.0414851,0.0458812,0.0485953,0.0530413,0.0421245,0.0354019,0.0407977,0.0448085,0.0474898,0.867496,0.868668,0.869995,0.867554,0.86377
-5.00176,0.0722194,0.0634204,0.0700499,0.0742898,0.0811175,0.0692675,0.0571254,0.0660962,0.0750833,0.0787652,0.863258,0.865082,0.864563,0.863831,0.859558
-4.00176,0.10922,0.095869,0.105466,0.112514,0.123031,0.102898,0.0910638,0.0987645,0.104049,0.117716,0.856562,0.858856,0.858378,0.857941,0.851074
-3.00176,0.162038,0.141914,0.155494,0.166769,0.183974,0.159325,0.14098,0.154247,0.165278,0.176796,0.846484,0.85022,0.848979,0.846771,0.839966
-2.00176,0.234409,0.203421,0.223143,0.241515,0.269557,0.232295,0.206755,0.224495,0.239581,0.258348,0.831679,0.837753,0.834025,0.832062,0.822876
-1.00176,0.329874,0.282177,0.311607,0.341028,0.384682,0.339621,0.302622,0.329931,0.345812,0.380119,0.812855,0.822647,0.816772,0.811707,0.800293
-0.00176393,0.449291,0.379154,0.42024,0.465633,0.532136,0.476148,0.425591,0.459228,0.491807,0.527967,0.788962,0.803543,0.796977,0.787384,0.767944
0.998236,0.592983,0.498557,0.548603,0.613222,0.71155,0.644544,0.583487,0.618971,0.666557,0.709162,0.755484,0.776474,0.768595,0.757507,0.71936
1.99824,0.759507,0.644003,0.694162,0.780478,0.919383,0.837931,0.753565,0.812225,0.864526,0.921409,0.713598,0.737518,0.735738,0.71817,0.662964
2.99824,0.958549,0.805357,0.910874,0.96755,1.15042,1.05815,0.958151,1.02889,1.08914,1.1564,0.65642,0.691772,0.669474,0.670807,0.593628
3.99824,1.20277,0.98965,1.15758,1.26418,1.39967,1.29676,1.17833,1.26422,1.33601,1.40846,0.570353,0.635498,0.579081,0.555603,0.51123
4.99824,1.44075,1.19787,1.39318,1.50863,1.66332,1.55686,1.42797,1.52091,1.60166,1.67688,0.492624,0.568039,0.506185,0.473907,0.422363
5.99824,1.70095,1.42526,1.64428,1.79593,1.93833,1.82538,1.68638,1.78423,1.87642,1.9545,0.407581,0.496414,0.425232,0.377136,0.331543
6.99824,1.96718,1.66585,1.90806,2.07261,2.22221,2.1016,1.95295,2.06563,2.15445,2.23338,0.318292,0.419571,0.337545,0.283142,0.23291
7.99824,2.24386,1.92383,2.17906,2.35987,2.51268,2.39182,2.24047,2.35857,2.44465,2.52359,0.225716,0.334106,0.244873,0.185516,0.138367
8.99824,2.52302,2.15857,2.47889,2.67615,2.77847,2.67874,2.55803,2.65701,2.72577,2.77416,0.136511,0.251053,0.147135,0.0903015,0.0575562
9.99824,2.81297,2.50116,2.88453,2.92299,2.94321,2.9118,2.88374,2.90699,2.92293,2.93353,0.0498492,0.134933,0.0303141,0.019989,0.0141602
10.9982,2.99045,2.98729,2.99256,2.98719,2.99476,2.9891,2.98903,2.98864,2.98981,2.98891,0.00320053,0.00361633,0.0020752,0.00564575,0.00146484
11.9982,2.99697,2.98827,2.99985,2.99981,2.99994,2.99937,2.99948,2.99923,2.99938,2.99941,0.00118128,0.0045929,4.06901e-05,3.05176e-05,6.10352e-05
12.9982,2.99999,3,2.99998,3,3,2.99999,2.99996,3,3,3,0,0,0,0,0
13.9982,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
14.9982,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
15.9982,2.99414,3,2.97656,3,3,3,3,3,3,3,0,0,0,0,0
16.9982,2.98242,3,3,2.97656,2.95312,3,3,3,3,3,1.52588e-05,0,0,0,6.10352e-05
17.9982,2.98673,3,2.99404,2.97632,2.97656,3,3,3,3,3,0.000745138,0,0.00295003,3.05176e-05,0
18.9982,2.97656,3,3,2.92969,2.97656,3,3,3,3,3,6.10352e-05,0,0,6.10352e-05,0.000183105
19.9982,2.95891,3,2.97656,2.92969,2.9294,3,3,3,3,3,2.03451e-05,0,2.03451e-05,6.10352e-05,0
20.9982,2.9707,3,3,2.92969,2.95312,3,3,3,3,3,1.27157e-05,0,2.03451e-05,3.05176e-05,0
21.9982,2.97737,3,3,2.92935,2.98011,3,3,3,3,3,3.05176e-05,0,0,0.00012207,0
22.9982,2.96484,3,3,2.88281,2.97656,2.99889,3,3,3,2.99554,2.28882e-05,0,0,9.15527e-05,0
23.9982,2.99401,3,3,2.97604,3,2.99978,2.99914,3,3,3,7.62939e-06,0,0,3.05176e-05,0
24.9982,2.97996,2.99128,3,2.95199,2.97656,2.99834,2.99718,3,3,2.99619,0.000995636,0.00379944,0,6.10352e-05,0.00012207


==> plots/vamp_v11_r1/PRE/r1,16-ASK-0.2,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0002,0.0029249,0.00121837,0.00260242,0.0034752,0.0044036,0.00611457,0.00412463,0.0046117,0.00611745,0.00960449,0.937604,0.937988,0.938924,0.935272,0.938232
-14.0002,0.00575017,0.00165723,0.00484471,0.00726256,0.00923619,0.0139149,0.00660252,0.0108721,0.0162072,0.0219777,0.937061,0.938583,0.937866,0.935638,0.936157
-12.0002,0.0119194,0.00291979,0.00954032,0.0148795,0.0203381,0.032113,0.0122207,0.0247652,0.0393283,0.0521377,0.936232,0.936722,0.937113,0.934082,0.937012
-10.0002,0.0254016,0.00515028,0.0200286,0.0317317,0.044696,0.0658416,0.0245684,0.0524142,0.0830233,0.103361,0.934146,0.936279,0.935038,0.932159,0.933105
-8.00024,0.0543968,0.0114055,0.04286,0.0683154,0.0950062,0.132753,0.0523309,0.123331,0.16584,0.189511,0.930052,0.93544,0.931193,0.928223,0.925354
-6.00024,0.109025,0.0237367,0.0865691,0.138742,0.187052,0.236978,0.116433,0.225573,0.28244,0.323465,0.921604,0.929428,0.92511,0.917633,0.914246
-4.00024,0.20139,0.0485924,0.168249,0.252208,0.33651,0.41619,0.270778,0.404526,0.47723,0.512226,0.909911,0.925919,0.910197,0.904175,0.899353
-2.00024,0.348066,0.100061,0.287057,0.451506,0.553639,0.663273,0.528539,0.659054,0.714805,0.750693,0.892086,0.919022,0.897949,0.883881,0.867493
-0.000241225,0.570614,0.187156,0.550457,0.725845,0.818996,0.953609,0.868751,0.945006,0.988947,1.01173,0.866956,0.90799,0.870076,0.851074,0.838684
1.99976,0.837187,0.309601,0.898933,1.03185,1.10837,1.24853,1.2053,1.24764,1.26387,1.27732,0.831582,0.892136,0.829488,0.810028,0.794678
3.99976,1.18676,0.74295,1.25198,1.34682,1.40528,1.54148,1.51831,1.53656,1.55366,1.55738,0.778914,0.841934,0.773051,0.756104,0.744568
5.99976,1.56809,1.30528,1.58977,1.66558,1.71172,1.82969,1.81518,1.82912,1.83254,1.84192,0.710155,0.757339,0.710693,0.688629,0.68396
7.99976,1.92104,1.7592,1.92226,1.98099,2.0217,2.12582,2.11373,2.12762,2.12743,2.13451,0.629552,0.66629,0.635274,0.613129,0.603516
9.99976,2.25479,2.12389,2.25657,2.3039,2.33481,2.42863,2.41784,2.42143,2.43767,2.4376,0.542547,0.577911,0.547872,0.528168,0.516235
11.9998,2.59053,2.49035,2.59141,2.62834,2.65202,2.7355,2.72361,2.74029,2.73772,2.74038,0.441485,0.473572,0.444132,0.427094,0.421143
13.9998,2.9229,2.84112,2.9246,2.95589,2.97001,3.03917,3.03212,3.0354,3.04654,3.0426,0.331882,0.358963,0.332153,0.319519,0.316895
15.9998,3.25322,3.19297,3.25472,3.27648,3.28871,3.35252,3.34524,3.35339,3.35413,3.35732,0.219569,0.238831,0.221171,0.212036,0.206238
17.9998,3.56729,3.5293,3.5696,3.58113,3.58914,3.63503,3.63238,3.63569,3.63807,3.634,0.120252,0.132019,0.119039,0.116608,0.113342
19.9998,3.81584,3.80514,3.817,3.81945,3.82176,3.8482,3.84809,3.84816,3.84713,3.84943,0.0488777,0.0508881,0.0476685,0.0498352,0.0471191
21.9998,3.94644,3.93003,3.95187,3.95137,3.95249,3.96161,3.96053,3.96266,3.96156,3.96169,0.0143903,0.0198212,0.0125326,0.0131836,0.0120239
23.9998,3.99473,3.99419,3.99506,3.99475,3.99492,3.99489,3.99597,3.99439,3.99465,3.99456,0.00155512,0.00163269,0.00120036,0.00192261,0.00146484
25.9998,3.99982,3.99976,3.99985,3.99986,3.9998,3.99986,3.9999,3.9999,3.99987,3.99977,9.6639e-05,0.00012207,2.03451e-05,0.00012207,0.00012207
27.9998,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
29.9998,4,4,4,4,4,4,4,4,4,3.99999,0,0,0,0,0
31.9998,4,4,4,4,4,3.99996,4,4,4,3.99985,0,0,0,0,0
33.9998,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
35.9998,3.99964,3.99854,4,4,4,3.99977,4,3.99908,4,4,0.000179291,0.000717163,0,0,0
37.9998,3.99219,3.96875,4,4,4,3.99875,4,3.99501,4,4,0.000499725,0.0019989,0,0,0
39.9998,4,4,4,4,4,3.99368,4,3.97473,4,4,0,0,0,0,0
41.9998,4,4,4,4,4,3.9949,4,3.97961,4,4,5.08626e-06,0,2.03451e-05,0,0
43.9998,3.99219,3.96875,4,4,4,3.99288,4,3.97151,4,4,0.000675201,0.00270081,0,0,0
45.9998,3.98438,3.9375,4,4,4,3.99128,4,3.96514,4,4,0.00175858,0.0070343,0,0,0
47.9998,3.99219,3.96875,4,4,4,3.99402,4,3.97609,4,4,0.0013504,0.00540161,0,0,0
49.9998,3.99219,3.96875,4,4,4,3.99399,4,3.97594,4,4,0.00140381,0.00561523,0,0,0


==> plots/vamp_v11_r1/PRE/r1,16-ASK-0.25,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=_,ps=RRC,a=0.99,Nsp=250,Npi=0,n=2048,L=3,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16,0.00156619,0.000776182,0.00148685,0.00173325,0.00226846,0.00134259,0.00157215,0.00110009,0.00114868,0.00154944,0.938137,0.939011,0.938416,0.937317,0.937805
-14,0.00270739,0.00111862,0.00261843,0.00305136,0.00404114,0.00245368,0.0023088,0.00248963,0.00238766,0.00262863,0.938054,0.939056,0.938802,0.937103,0.937256
-12,0.00513983,0.00198086,0.00468024,0.00598732,0.00791092,0.00479321,0.00392538,0.00386777,0.00463977,0.00673993,0.937847,0.939468,0.938477,0.93631,0.937134
-10,0.0104885,0.00374208,0.00920528,0.0127015,0.0163049,0.0093059,0.00662154,0.00572889,0.0106985,0.0141746,0.938043,0.939621,0.938192,0.93692,0.937439
-8,0.0219815,0.00797297,0.0190915,0.0266834,0.0341781,0.0206316,0.0117465,0.0153093,0.0244153,0.0310555,0.936666,0.939545,0.936971,0.934967,0.935181
-6,0.0452584,0.0171635,0.0388249,0.0549174,0.0701277,0.0409045,0.0203465,0.030664,0.0471103,0.0654971,0.933983,0.93866,0.933716,0.933075,0.930481
-4,0.0894596,0.0360967,0.0763864,0.108149,0.137206,0.0849143,0.037205,0.068494,0.103234,0.130724,0.929684,0.936142,0.929626,0.927307,0.925659
-2,0.167092,0.0706348,0.145313,0.201014,0.251405,0.166208,0.0686611,0.142267,0.200396,0.253508,0.920994,0.932114,0.924011,0.914825,0.913025
1.61005e-06,0.291237,0.131456,0.25935,0.348966,0.425177,0.297532,0.140998,0.260498,0.356719,0.431914,0.907164,0.925125,0.912272,0.898438,0.892822
2,0.46407,0.233953,0.397779,0.563779,0.66077,0.495417,0.281602,0.463894,0.575318,0.660852,0.887044,0.914124,0.896932,0.874329,0.862793
4,0.714826,0.399451,0.685319,0.834938,0.939596,0.767261,0.532789,0.738277,0.858226,0.939752,0.853708,0.889633,0.858297,0.83963,0.827271
6,1.00492,0.627956,1.00963,1.14218,1.23991,1.07759,0.872602,1.05022,1.1517,1.23583,0.811526,0.857178,0.814189,0.793121,0.781616
8,1.35763,1.07192,1.34965,1.46017,1.54877,1.40407,1.22761,1.37738,1.467,1.54428,0.753592,0.796524,0.759989,0.737457,0.720398
10,1.70142,1.48087,1.6839,1.77984,1.86109,1.72831,1.57273,1.69273,1.79079,1.857,0.682604,0.725037,0.691813,0.66629,0.647278
12,2.03054,1.83358,2.01199,2.1006,2.17599,2.0526,1.9068,2.02856,2.10487,2.17016,0.599675,0.643768,0.611532,0.581696,0.561707
14,2.35715,2.17826,2.33702,2.42077,2.49254,2.37015,2.2359,2.33906,2.42677,2.47888,0.508368,0.551468,0.519816,0.489471,0.472717
16,2.67906,2.5062,2.65946,2.74067,2.80992,2.69524,2.56464,2.6704,2.74268,2.80326,0.406258,0.451141,0.417725,0.387939,0.368225
18,3.00349,2.8454,2.98086,3.06022,3.12748,3.01288,2.88793,2.98756,3.06203,3.114,0.300807,0.345703,0.312236,0.28302,0.262268
20,3.3179,3.15297,3.3015,3.37821,3.4389,3.33322,3.21778,3.30949,3.37567,3.42993,0.194154,0.237289,0.202474,0.17865,0.158203
22,3.62435,3.48372,3.62051,3.67724,3.71593,3.64818,3.56461,3.63697,3.6794,3.71175,0.0987867,0.129501,0.101461,0.0883789,0.0758057
24,3.85819,3.76279,3.87347,3.89305,3.90345,3.88198,3.86698,3.87715,3.8886,3.89517,0.0300522,0.0405579,0.0305786,0.0253906,0.0236816
26,3.96135,3.89938,3.98026,3.98164,3.98414,3.9807,3.98013,3.98111,3.98075,3.98081,0.00513331,0.0070343,0.0047404,0.00430298,0.00445557
28,3.96282,3.85366,3.99908,3.99921,3.99931,3.99857,3.9986,3.99872,3.9986,3.99834,0.000934601,0.00288391,0.000427246,0.000183105,0.000244141
30,3.98433,3.93745,3.99997,3.99996,3.99994,3.99995,3.99996,3.99995,3.99992,3.99996,0.000279744,0.00100708,2.03451e-05,3.05176e-05,6.10352e-05
32,3.98438,3.9375,4,4,4,3.99996,4,4,4,3.99985,0.000221252,0.00088501,0,0,0
34,3.96875,3.875,4,4,4,3.99999,3.99999,3.99997,4,4,0.000396729,0.00158691,0,0,0
36,3.96875,3.875,4,4,4,4,4,4,4,4,0.000377655,0.00151062,0,0,0
38,3.97656,3.90625,4,4,4,4,4,4,4,4,0.000293732,0.00117493,0,0,0
40,3.96875,3.875,4,4,4,3.99972,4,3.99888,4,4,0.000461578,0.00184631,0,0,0
42,3.97656,3.90625,4,4,4,3.99758,4,3.9903,4,4,0.000339508,0.00135803,0,0,0
44,3.98438,3.9375,4,4,4,3.99599,4,3.98395,4,4,0.00025177,0.00100708,0,0,0
46,3.96094,3.84375,4,4,4,3.9938,4,3.97522,4,4,0.000534058,0.00213623,0,0,0
48,3.96094,3.84375,4,4,4,3.99101,4,3.96404,4,4,0.000480652,0.00192261,0,0,0
50,3.96875,3.875,4,4,4,3.99381,4,3.97522,4,4,0.000427246,0.00170898,0,0,0


==> plots/vamp_v11_r1/PRE/r1,16-ASK-0.25,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=3,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0004,0.00313197,0.00131586,0.00293531,0.00324339,0.00503334,0.00610689,0.00430292,0.00456341,0.00615586,0.00940536,0.937462,0.937958,0.937439,0.935486,0.938965
-14.0004,0.00603385,0.00213532,0.00495614,0.00699621,0.0100477,0.0140816,0.00714998,0.0116781,0.0161124,0.0213858,0.936529,0.937561,0.937154,0.934265,0.937134
-12.0004,0.0124121,0.00396344,0.0100059,0.0150905,0.0205883,0.0325416,0.0140655,0.0264559,0.0389137,0.0507312,0.935716,0.937424,0.936117,0.933289,0.936035
-10.0004,0.026433,0.00769335,0.0205382,0.0328238,0.0446764,0.0666398,0.0292891,0.0553778,0.0820948,0.0997976,0.933285,0.933884,0.934875,0.931702,0.932678
-8.00036,0.0556582,0.015983,0.0434544,0.0689462,0.0942493,0.134559,0.0668644,0.125691,0.162768,0.182914,0.929583,0.933258,0.929301,0.927063,0.928711
-6.00036,0.112498,0.0335615,0.0893581,0.142203,0.184871,0.238952,0.145177,0.226183,0.273306,0.311142,0.922301,0.930313,0.92393,0.918884,0.916077
-4.00036,0.204181,0.0660581,0.16549,0.257864,0.32731,0.41391,0.295739,0.401538,0.463806,0.494557,0.910314,0.92572,0.915243,0.903442,0.896851
-2.00036,0.355987,0.131816,0.299469,0.455238,0.537426,0.651701,0.537295,0.645206,0.694662,0.72964,0.891961,0.91658,0.900411,0.881836,0.869019
-0.000357657,0.57102,0.214852,0.550375,0.724566,0.794287,0.932724,0.861709,0.919482,0.963347,0.986358,0.865627,0.904526,0.869995,0.85199,0.835999
1.99964,0.860976,0.462598,0.879492,1.02043,1.08139,1.22018,1.17763,1.22009,1.23438,1.24864,0.828747,0.875351,0.829529,0.811401,0.798706
3.99964,1.19766,0.863323,1.21767,1.33149,1.37815,1.51037,1.48792,1.50494,1.52234,1.52626,0.779135,0.825211,0.778483,0.763275,0.749573
5.99964,1.55082,1.3239,1.55163,1.64308,1.68467,1.79778,1.78422,1.79647,1.80052,1.80991,0.714817,0.755905,0.714233,0.699188,0.689941
7.99964,1.89442,1.73179,1.88694,1.9652,1.99377,2.09262,2.08082,2.0945,2.0942,2.10095,0.636384,0.671555,0.634908,0.621216,0.617859
9.99964,2.22792,2.0941,2.22065,2.2868,2.31014,2.39438,2.38376,2.38722,2.40331,2.40323,0.549118,0.585114,0.549377,0.534698,0.527283
11.9996,2.55796,2.45051,2.54787,2.60694,2.62651,2.70066,2.6889,2.70529,2.70285,2.7056,0.448849,0.482986,0.448914,0.436737,0.426758
13.9996,2.88758,2.79591,2.88195,2.92729,2.94517,3.00386,2.99651,3.00015,3.01142,3.00737,0.341441,0.372467,0.340556,0.33017,0.322571
15.9996,3.21901,3.14734,3.21459,3.24767,3.26645,3.31784,3.31021,3.31875,3.31962,3.32278,0.230988,0.253571,0.229492,0.223541,0.217346
17.9996,3.53393,3.48245,3.52955,3.55523,3.56848,3.60519,3.6022,3.60585,3.60839,3.60433,0.130786,0.147064,0.129374,0.125061,0.121643
19.9996,3.78974,3.75287,3.79153,3.80582,3.80872,3.82886,3.82873,3.82875,3.82774,3.83021,0.0554237,0.0651398,0.0533447,0.0506592,0.0525513
21.9996,3.94399,3.94123,3.94387,3.9455,3.94536,3.95374,3.95262,3.95483,3.9537,3.95382,0.014665,0.0153351,0.0143026,0.0140686,0.0149536
23.9996,3.99292,3.9925,3.99316,3.99331,3.99272,3.99319,3.99447,3.99261,3.99285,3.99284,0.0019722,0.00215149,0.00177002,0.00213623,0.00183105
25.9996,3.99979,3.99973,3.99987,3.99977,3.99978,3.99977,3.99983,3.99982,3.99978,3.99965,8.01086e-05,0.000137329,0,6.10352e-05,0.00012207
27.9996,3.99963,4,3.99855,4,3.99995,4,4,4,4,4,0.00030009,0,0.00120036,0,0
29.9996,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
31.9996,3.99939,3.99757,4,4,4,3.99956,3.99979,4,3.99985,3.99862,0.000267029,0.00106812,0,0,0
33.9996,3.99955,3.99819,4,4,4,4,4,4,4,4,0.000259399,0.0010376,0,0,0
35.9996,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
37.9996,4,4,4,4,4,3.99948,4,3.99792,4,4,0,0,0,0,0
39.9996,4,4,4,4,4,3.99724,4,3.98898,4,4,0,0,0,0,0
41.9996,4,4,4,4,4,3.99733,4,3.98934,4,4,0,0,0,0,0
43.9996,4,4,4,4,4,3.99378,3.99909,3.97604,4,4,0,0,0,0,0
45.9996,3.99219,3.96875,4,4,4,3.99121,4,3.96485,4,4,0.000595093,0.00238037,0,0,0
47.9996,4,4,4,4,4,3.99405,4,3.9762,4,4,0,0,0,0,0
49.9996,3.99219,3.96875,4,4,4,3.99091,4,3.96363,4,4,0.000816345,0.00326538,0,0,0


==> plots/vamp_v11_r1/PRE/r1,16-ASK-0.25,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.99,Nsp=250,Npi=0,n=2048,L=3,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16,0.00173292,0.00107844,0.00138476,0.00210073,0.00236775,0.00133408,0.00155836,0.00108741,0.00116272,0.00152784,0.937366,0.938217,0.938354,0.936432,0.936462
-14,0.00290554,0.00144999,0.00269783,0.00336328,0.00411108,0.00244437,0.00230223,0.00245722,0.00242208,0.00259596,0.937695,0.937668,0.938416,0.936646,0.938049
-12,0.0053904,0.00218531,0.00466666,0.00685465,0.00785499,0.00479854,0.00382623,0.00395709,0.00463409,0.00677674,0.937458,0.938126,0.938232,0.936646,0.936829
-10,0.0106328,0.00389009,0.00904379,0.0134358,0.0161615,0.00928497,0.00652403,0.00576223,0.0106845,0.0141692,0.937265,0.938095,0.938131,0.935394,0.937439
-8,0.0222126,0.00817204,0.0189381,0.0277088,0.0340315,0.0205887,0.0116434,0.0152085,0.0244415,0.0310614,0.936016,0.938065,0.937195,0.933929,0.934875
-6,0.0456581,0.0174689,0.0388632,0.0561069,0.0701934,0.0408954,0.0200915,0.0306818,0.0473252,0.0654829,0.933914,0.938019,0.934692,0.931183,0.931763
-4,0.0904656,0.0356479,0.0770344,0.111235,0.137945,0.0850424,0.0371962,0.0689334,0.103512,0.130528,0.92953,0.935272,0.92985,0.925995,0.927002
-2,0.168415,0.0683396,0.145309,0.206385,0.253626,0.166384,0.0687477,0.142157,0.201259,0.253372,0.921098,0.931686,0.922628,0.916321,0.913757
1.61005e-06,0.293765,0.128052,0.259347,0.357563,0.430099,0.298427,0.141279,0.26228,0.356914,0.433234,0.907867,0.926025,0.911438,0.90094,0.893066
2,0.470375,0.232314,0.40764,0.575077,0.666468,0.497395,0.284263,0.465247,0.577411,0.662661,0.887922,0.913177,0.89742,0.875244,0.865845
4,0.727783,0.404056,0.711759,0.850303,0.945015,0.769608,0.538285,0.739502,0.860341,0.940305,0.856043,0.89389,0.8585,0.840485,0.831299
6,1.0337,0.709848,1.02704,1.15392,1.24397,1.08017,0.877654,1.05243,1.15304,1.23755,0.812532,0.854385,0.817342,0.794098,0.784302
8,1.38004,1.14168,1.35832,1.46845,1.55171,1.40564,1.23005,1.37975,1.46811,1.54464,0.757051,0.797501,0.761739,0.740631,0.728333
10,1.7121,1.51302,1.68548,1.78591,1.864,1.72947,1.5712,1.69474,1.7936,1.85833,0.687776,0.730118,0.693441,0.670013,0.657532
12,2.03935,1.86307,2.01042,2.10482,2.17909,2.05353,1.90786,2.02897,2.10625,2.17104,0.606405,0.652191,0.613118,0.587128,0.573181
14,2.35937,2.18381,2.33425,2.42359,2.4958,2.37047,2.23704,2.33932,2.42627,2.47925,0.514361,0.562439,0.520121,0.493805,0.481079
16,2.68644,2.53307,2.6569,2.74262,2.81317,2.69602,2.56506,2.67105,2.74374,2.80422,0.411631,0.458984,0.42039,0.389709,0.377441
18,3.00787,2.86088,2.97883,3.06127,3.13051,3.0134,2.88873,2.98817,3.06258,3.11411,0.302761,0.350388,0.311584,0.284851,0.264221
20,3.32918,3.19064,3.30313,3.38002,3.44293,3.33313,3.21712,3.30993,3.37552,3.42995,0.19503,0.240173,0.20282,0.177277,0.159851
22,3.6451,3.54661,3.63228,3.68074,3.72078,3.64832,3.56499,3.63699,3.67946,3.71185,0.0985603,0.127457,0.102295,0.086792,0.0776978
24,3.88903,3.86652,3.88611,3.89663,3.90687,3.88199,3.86694,3.87718,3.88861,3.89521,0.0294978,0.03479,0.0309855,0.0270081,0.0252075
26,3.98326,3.98178,3.9831,3.98386,3.98428,3.98069,3.98012,3.98111,3.98075,3.98077,0.00477854,0.00494385,0.00486247,0.00460815,0.00469971
28,3.99928,3.9992,3.99916,3.9994,3.99935,3.99857,3.9986,3.99872,3.9986,3.99834,0.000306447,0.000320435,0.000203451,0.000335693,0.000366211
30,3.99999,3.99997,4,4,4,3.99995,3.99996,3.99995,3.99992,3.99996,3.8147e-06,1.52588e-05,0,0,0
32,4,4,4,4,4,3.99997,4,4,4,3.9999,0,0,0,0,0
34,4,4,4,4,4,3.99995,3.99983,3.99996,4,4,0,0,0,0,0
36,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
38,4,4,4,4,4,4,4,4,4,4,2.54313e-05,0,0.000101725,0,0
40,4,4,4,4,4,3.99963,4,3.99854,4,4,0,0,0,0,0
42,4,4,4,4,4,3.99813,4,3.99251,4,4,0,0,0,0,0
44,4,4,4,4,4,3.9946,4,3.97838,4,4,0,0,0,0,0
46,4,4,4,4,4,3.99298,4,3.97191,4,4,0,0,0,0,0
48,4,4,4,4,4,3.9931,3.99901,3.9734,4,4,0,0,0,0,0
50,4,4,4,4,4,3.99319,4,3.97276,4,4,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,16-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=_,ps=RRC,a=0.99,Nsp=250,Npi=0,n=2048,L=3,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16,0.00127064,0.00109599,0.00137812,0.00122719,0.00138125,0.000944548,0.00111055,0.000791099,0.00082377,0.00105277,0.938498,0.938828,0.937419,0.938171,0.939575
-14,0.00200122,0.0017139,0.00203307,0.00203325,0.00222466,0.00171041,0.00173938,0.00194358,0.00170454,0.00145415,0.938881,0.939026,0.937378,0.938751,0.940369
-12,0.00349903,0.00305586,0.00351572,0.00364589,0.00377865,0.00329302,0.00331567,0.00329197,0.00310136,0.00346307,0.938866,0.938751,0.937134,0.939087,0.940491
-9.99999,0.00673171,0.00598005,0.00658116,0.00714274,0.0072229,0.00598482,0.00628265,0.00496273,0.00638395,0.00630996,0.938667,0.938629,0.937378,0.939087,0.939575
-7.99999,0.0138819,0.0126336,0.0134124,0.0147229,0.0147588,0.0129856,0.0129739,0.0126962,0.0134424,0.01283,0.937241,0.9375,0.936279,0.938232,0.936951
-5.99999,0.0289337,0.0265918,0.027933,0.0306946,0.0305154,0.0252045,0.025905,0.0236587,0.0242196,0.0270347,0.935239,0.936096,0.934163,0.935577,0.93512
-3.99999,0.0581458,0.0538667,0.056032,0.0613196,0.061365,0.0534264,0.0521235,0.0515946,0.0547859,0.0552016,0.932763,0.93309,0.931966,0.932465,0.933533
-1.99999,0.110442,0.102129,0.107054,0.115547,0.11704,0.105631,0.0962131,0.103652,0.108,0.114659,0.927327,0.928345,0.92452,0.926453,0.929993
8.23202e-06,0.194392,0.178504,0.187997,0.202741,0.208326,0.187902,0.172763,0.180245,0.193023,0.205575,0.918369,0.92067,0.917969,0.915344,0.919495
2.00001,0.316033,0.285237,0.306055,0.329688,0.343154,0.309297,0.284855,0.302834,0.315515,0.333983,0.904354,0.908218,0.905701,0.902802,0.900696
4.00001,0.477304,0.427814,0.461414,0.497454,0.522532,0.475997,0.436051,0.46573,0.489323,0.512883,0.885839,0.891022,0.887105,0.885101,0.880127
6.00001,0.675004,0.603491,0.654438,0.702917,0.739171,0.674183,0.620394,0.661966,0.688832,0.72554,0.861112,0.870239,0.865621,0.857452,0.851135
8.00001,0.902735,0.809989,0.880873,0.937608,0.982472,0.907496,0.840072,0.892866,0.927101,0.969943,0.832488,0.844681,0.837687,0.82843,0.819153
10,1.15071,1.03909,1.12637,1.19315,1.24423,1.15689,1.0788,1.13271,1.1883,1.22776,0.795979,0.812271,0.802673,0.789673,0.779297
12,1.41486,1.2876,1.38892,1.46363,1.5193,1.42531,1.3395,1.40801,1.45407,1.49965,0.747896,0.770981,0.756124,0.740356,0.724121
14,1.69147,1.55056,1.66504,1.74552,1.80476,1.7007,1.61009,1.67574,1.74007,1.77691,0.688752,0.719559,0.69814,0.678802,0.658508
16,1.9777,1.8251,1.95116,2.03587,2.09867,1.99286,1.89547,1.97229,2.02736,2.07632,0.617989,0.65567,0.62677,0.604614,0.5849
18,2.27168,2.10935,2.2449,2.33322,2.39924,2.28549,2.18459,2.26271,2.32511,2.36954,0.535235,0.581116,0.545329,0.519196,0.4953
20,2.57188,2.40126,2.54488,2.63643,2.70495,2.58678,2.48477,2.56215,2.62348,2.67671,0.444782,0.496292,0.454224,0.427612,0.401001
22,2.8771,2.7002,2.84969,2.94424,3.01427,2.89577,2.78747,2.87272,2.9346,2.98829,0.34558,0.402359,0.355448,0.324463,0.300049
24,3.18597,3.00576,3.15834,3.25622,3.32356,3.19753,3.09502,3.17343,3.23708,3.2846,0.24153,0.298233,0.251383,0.220032,0.196472
26,3.49465,3.32013,3.47801,3.56495,3.6155,3.51781,3.4224,3.50034,3.55582,3.59268,0.142302,0.193466,0.148173,0.120941,0.106628
28,3.78062,3.67674,3.78237,3.8207,3.84267,3.79798,3.75529,3.79126,3.81279,3.83258,0.0569572,0.0825958,0.0586548,0.0451965,0.0413818
30,3.95347,3.93806,3.95596,3.95809,3.96179,3.95088,3.9444,3.95275,3.95197,3.95442,0.0116539,0.0145111,0.0111694,0.0100098,0.0109253
32,3.99625,3.99526,3.9971,3.99636,3.99626,3.9939,3.99392,3.99405,3.99379,3.99383,0.00117238,0.0012207,0.000996908,0.00119019,0.00128174
34,3.99949,3.9999,4,3.99823,3.99981,3.99981,3.99978,3.99969,3.99992,3.99984,0.000434875,6.10352e-05,0,0.00161743,6.10352e-05
36,3.99998,3.99993,4,4,4,4,4,4,4,4,7.62939e-06,3.05176e-05,0,0,0
38,4,4,4,4,4,3.99041,3.99852,3.99904,3.99446,3.96961,0,0,0,0,0
40,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
42,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
44,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
46,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
48,3.99978,4,3.99914,4,4,4,4,4,4,4,0.000310262,0,0.00124105,0,0
50,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,16-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=3,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0018,0.00229997,0.00200132,0.00233754,0.00239621,0.0024648,0.00371547,0.00375507,0.00323914,0.00348369,0.004384,0.938021,0.937775,0.937541,0.937256,0.939514
-14.0018,0.00382915,0.00346671,0.00398029,0.00384551,0.00402411,0.00841436,0.00769702,0.00895213,0.00858449,0.00842382,0.937878,0.937698,0.937683,0.937347,0.938782
-12.0018,0.00737478,0.0064239,0.00728462,0.00794232,0.00784826,0.0180738,0.0163859,0.0179298,0.0181483,0.0198314,0.93662,0.936615,0.936727,0.934174,0.938965
-10.0018,0.0147681,0.0119039,0.0143669,0.0162618,0.0165396,0.035091,0.0336764,0.0322801,0.0363996,0.0380081,0.936328,0.936707,0.935527,0.932953,0.940125
-8.00183,0.0292329,0.0230402,0.0272234,0.0321773,0.0344908,0.0684091,0.0649814,0.0670836,0.0711522,0.0704193,0.936316,0.936539,0.934977,0.934479,0.93927
-6.00183,0.0568269,0.0424113,0.0523106,0.0635813,0.0690042,0.118519,0.115653,0.115182,0.118097,0.125144,0.931339,0.931839,0.930603,0.929565,0.93335
-4.00183,0.110464,0.0876605,0.101373,0.121531,0.131292,0.206233,0.201044,0.203083,0.210002,0.210802,0.923506,0.925278,0.924113,0.922028,0.922607
-2.00183,0.1914,0.149028,0.171588,0.212489,0.232495,0.332314,0.31981,0.330966,0.335266,0.343214,0.915245,0.918579,0.917175,0.912506,0.91272
-0.00182897,0.309781,0.238666,0.274906,0.344298,0.381252,0.494518,0.485736,0.488718,0.498817,0.5048,0.901136,0.908752,0.904867,0.897552,0.893372
1.99817,0.472449,0.367052,0.43024,0.52783,0.564673,0.687591,0.681805,0.688457,0.687813,0.69229,0.882598,0.893387,0.888346,0.876648,0.872009
3.99817,0.685455,0.560176,0.633311,0.752002,0.796331,0.910127,0.903989,0.909189,0.914229,0.9131,0.857586,0.870987,0.863525,0.849579,0.846252
5.99817,0.97774,0.87727,0.957377,1.01917,1.05715,1.14765,1.14308,1.14862,1.14604,1.15287,0.820241,0.832855,0.823324,0.816742,0.808044
7.99817,1.26495,1.17068,1.25226,1.30754,1.32931,1.40727,1.40131,1.40984,1.40554,1.41238,0.774048,0.790009,0.775269,0.768585,0.762329
9.99817,1.55589,1.47846,1.54021,1.59335,1.61156,1.67991,1.6735,1.6736,1.68619,1.68636,0.717803,0.731674,0.721293,0.711456,0.706787
11.9982,1.85372,1.78588,1.84003,1.88837,1.90059,1.96515,1.95744,1.9691,1.96568,1.96838,0.64915,0.666077,0.65153,0.641418,0.637573
13.9982,2.1528,2.08828,2.13747,2.18696,2.1985,2.25385,2.24882,2.25023,2.26149,2.25485,0.571369,0.587814,0.572815,0.564484,0.560364
15.9982,2.46049,2.40096,2.44565,2.49136,2.504,2.55853,2.55215,2.55983,2.55975,2.56238,0.481037,0.498581,0.482666,0.472809,0.470093
17.9982,2.77281,2.72145,2.75778,2.80043,2.81157,2.86107,2.85612,2.86161,2.86514,2.86141,0.380431,0.396988,0.384074,0.372314,0.368347
19.9982,3.08489,3.04227,3.06809,3.10953,3.1197,3.16944,3.1673,3.16871,3.16884,3.17292,0.275337,0.289978,0.278564,0.269012,0.263794
21.9982,3.39644,3.36083,3.37759,3.42017,3.42719,3.47426,3.47066,3.47529,3.47419,3.47691,0.174231,0.184708,0.177836,0.166718,0.167664
23.9982,3.68235,3.66823,3.66539,3.69573,3.70007,3.72926,3.73337,3.72807,3.72939,3.72621,0.0865466,0.090744,0.089091,0.0827942,0.0835571
25.9982,3.88398,3.87868,3.88004,3.8888,3.8884,3.90878,3.90926,3.91011,3.909,3.90674,0.0301819,0.0316772,0.0308228,0.02948,0.0287476
27.9982,3.97599,3.97451,3.97598,3.97672,3.97677,3.9814,3.98097,3.98157,3.98103,3.98202,0.00641759,0.00679016,0.006368,0.00610352,0.00640869
29.9982,3.99831,3.99836,3.99833,3.99816,3.99838,3.9986,3.99859,3.99861,3.99841,3.9988,0.000576019,0.000534058,0.000671387,0.000549316,0.000549316
31.9982,3.99999,4,4,4,3.99996,3.99994,3.99979,3.99999,4,4,5.08626e-06,0,2.03451e-05,0,0
33.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
35.9982,4,4,4,4,4,3.99796,3.99983,3.99962,3.99805,3.99434,0,0,0,0,0
37.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
39.9982,3.9979,3.99159,4,4,4,4,4,4,4,4,0.000846863,0.00338745,0,0,0
41.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
43.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
45.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
47.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
49.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,16-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0018,0.00221865,0.00198376,0.00212925,0.00235014,0.00241144,0.00371419,0.00375586,0.00323651,0.00347595,0.00438844,0.937729,0.938293,0.938965,0.935669,0.937988
-14.0018,0.00389762,0.00350329,0.00404788,0.00395284,0.00408648,0.00838286,0.00763445,0.00894687,0.00855922,0.0083909,0.937625,0.937927,0.939555,0.936066,0.936951
-12.0018,0.00726157,0.00596352,0.00730029,0.00775279,0.00802968,0.01806,0.0163829,0.0179153,0.0181425,0.0197992,0.936782,0.937332,0.938883,0.93512,0.935791
-10.0018,0.0143758,0.0112733,0.0144466,0.0154087,0.0163747,0.0350095,0.0336543,0.0321451,0.0362843,0.0379542,0.936601,0.936295,0.937215,0.934418,0.938477
-8.00183,0.0287627,0.0218278,0.0287534,0.0306712,0.0337984,0.0683563,0.0648532,0.0669986,0.0710164,0.0705568,0.934842,0.935638,0.934469,0.93457,0.934692
-6.00183,0.0553036,0.0380497,0.0541255,0.0615383,0.0675008,0.118464,0.115644,0.115077,0.118085,0.12505,0.932266,0.930878,0.931335,0.934174,0.932678
-4.00183,0.108905,0.0859785,0.103142,0.116014,0.130483,0.206164,0.200907,0.203236,0.20975,0.210763,0.926453,0.927795,0.925903,0.927002,0.92511
-2.00183,0.188103,0.148055,0.173403,0.201674,0.229281,0.332198,0.318848,0.330791,0.335276,0.343878,0.91563,0.919754,0.914246,0.917145,0.911377
-0.00182897,0.30617,0.236862,0.278753,0.334541,0.374525,0.494721,0.486184,0.488728,0.498851,0.505123,0.901503,0.908463,0.904643,0.899292,0.893616
1.99817,0.462554,0.360305,0.418931,0.517307,0.553674,0.687018,0.680434,0.688119,0.687734,0.691787,0.884048,0.895233,0.886902,0.879242,0.874817
3.99817,0.684629,0.563319,0.642161,0.742381,0.790655,0.910048,0.903697,0.909067,0.913857,0.913571,0.856472,0.86882,0.863586,0.851562,0.841919
5.99817,0.972623,0.873596,0.961941,1.00978,1.04518,1.1478,1.14346,1.14867,1.14613,1.15293,0.819593,0.831207,0.822957,0.816467,0.807739
7.99817,1.26084,1.17431,1.2531,1.29964,1.31631,1.40726,1.40107,1.40976,1.40572,1.41247,0.775392,0.787003,0.780599,0.768097,0.765869
9.99817,1.55115,1.47696,1.54229,1.5856,1.59976,1.67994,1.67351,1.67387,1.6861,1.68626,0.71962,0.731476,0.725647,0.712555,0.708801
11.9982,1.84769,1.77515,1.84229,1.88054,1.89279,1.96509,1.95744,1.96914,1.96548,1.96831,0.652176,0.666901,0.657776,0.645172,0.638855
13.9982,2.15171,2.09408,2.14249,2.18012,2.19016,2.25382,2.24882,2.25009,2.26148,2.25487,0.571518,0.586426,0.57605,0.565613,0.557983
15.9982,2.45769,2.40574,2.44667,2.48578,2.49259,2.55853,2.55216,2.55982,2.55971,2.56245,0.481274,0.49852,0.483582,0.475708,0.467285
17.9982,2.7674,2.71664,2.75842,2.79231,2.80225,2.86108,2.85625,2.86155,2.86516,2.86136,0.382032,0.398804,0.384847,0.374786,0.36969
19.9982,3.08047,3.03512,3.06846,3.10514,3.11317,3.16939,3.1672,3.1687,3.16875,3.17293,0.278014,0.293503,0.281718,0.270111,0.266724
21.9982,3.39042,3.35706,3.3768,3.40946,3.41838,3.47427,3.47074,3.47525,3.47419,3.47688,0.174875,0.185013,0.179036,0.16803,0.167419
23.9982,3.67812,3.66857,3.66292,3.68934,3.69166,3.72926,3.73336,3.72808,3.72938,3.72624,0.0881691,0.0916595,0.0924072,0.0846252,0.0839844
25.9982,3.8818,3.88079,3.87675,3.88518,3.88449,3.90878,3.90926,3.91011,3.90901,3.90675,0.0311953,0.0312042,0.0325114,0.030426,0.0306396
27.9982,3.97531,3.97514,3.9739,3.97614,3.97605,3.9814,3.98097,3.98157,3.98103,3.98202,0.00642014,0.00657654,0.00640869,0.00604248,0.00665283
29.9982,3.99818,3.99818,3.99827,3.99813,3.99815,3.9986,3.99859,3.99861,3.99841,3.9988,0.000564575,0.000549316,0.000610352,0.000610352,0.000488281
31.9982,3.99994,3.99989,3.99996,3.99992,4,3.99994,3.99979,3.99999,4,4,4.70479e-05,7.62939e-05,2.03451e-05,9.15527e-05,0
33.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
35.9982,4,4,4,4,4,3.99828,3.99986,3.99963,3.9987,3.99494,0,0,0,0,0
37.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
39.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
41.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
43.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
45.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
47.9982,3.99955,4,3.9982,4,4,4,4,4,4,4,0.000315348,0,0.00126139,0,0
49.9982,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,16-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.99,Nsp=250,Npi=0,n=2048,L=3,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16,0.00140835,0.00130848,0.00143359,0.00160067,0.00129066,0.00094446,0.00111168,0.000784163,0.00082799,0.001054,0.937646,0.938736,0.93807,0.935547,0.938232
-14,0.00219407,0.00197949,0.00215167,0.00259451,0.00205062,0.00170686,0.00173837,0.00193131,0.00170936,0.00144841,0.938124,0.938858,0.938761,0.935486,0.939392
-12,0.00365727,0.00325278,0.00356482,0.00424775,0.00356373,0.0032938,0.00330597,0.00329241,0.00309411,0.00348271,0.938249,0.938828,0.938863,0.935364,0.939941
-9.99999,0.00692474,0.00614008,0.00680189,0.00782978,0.0069272,0.00597852,0.00626423,0.00494871,0.00638887,0.00631227,0.937801,0.938126,0.938599,0.934845,0.939636
-7.99999,0.0139757,0.0123984,0.01358,0.0155298,0.0143945,0.0129775,0.0129654,0.0126954,0.0134353,0.0128137,0.937402,0.937607,0.937581,0.934296,0.940125
-5.99999,0.02903,0.0261753,0.0283347,0.031354,0.0302558,0.0252109,0.0258778,0.023652,0.0242422,0.0270715,0.936007,0.936157,0.93748,0.934113,0.936279
-3.99999,0.0583584,0.0529507,0.0570159,0.0618283,0.0616386,0.0534276,0.0521028,0.0516867,0.0547909,0.0551302,0.933229,0.933731,0.932882,0.932709,0.933594
-1.99999,0.110732,0.100616,0.107969,0.115815,0.118529,0.105548,0.0962049,0.103551,0.107884,0.114553,0.928001,0.927429,0.928162,0.927765,0.92865
8.23202e-06,0.195002,0.176297,0.189475,0.202674,0.211563,0.187903,0.172758,0.180381,0.193031,0.205443,0.918669,0.917801,0.921488,0.917175,0.918213
2.00001,0.316989,0.283942,0.306942,0.329301,0.347772,0.309091,0.28473,0.302595,0.315318,0.333722,0.905,0.907578,0.908223,0.902893,0.901306
4.00001,0.47762,0.423726,0.462933,0.496695,0.527126,0.475798,0.435985,0.465505,0.489145,0.512558,0.886592,0.892365,0.887431,0.885773,0.880798
6.00001,0.676031,0.601579,0.65772,0.70193,0.742893,0.673943,0.620434,0.661695,0.688584,0.725059,0.862679,0.873322,0.863281,0.859253,0.854858
8.00001,0.903106,0.806977,0.883347,0.936607,0.985494,0.906929,0.839421,0.892574,0.926677,0.969043,0.833455,0.846252,0.836446,0.829224,0.821899
10,1.15131,1.03692,1.12869,1.19279,1.24682,1.15638,1.07808,1.13205,1.18776,1.22764,0.796087,0.814575,0.799886,0.788208,0.781677
12,1.4154,1.28525,1.39016,1.46444,1.52176,1.42516,1.33885,1.40806,1.45432,1.4994,0.749413,0.773438,0.754517,0.740387,0.729309
14,1.69186,1.5484,1.66453,1.74735,1.80716,1.70033,1.60921,1.67512,1.73993,1.77707,0.690163,0.723083,0.697937,0.676483,0.663147
16,1.97823,1.8245,1.94879,2.03872,2.10091,1.99273,1.895,1.97241,2.02717,2.07632,0.618093,0.658844,0.624898,0.602509,0.586121
18,2.27223,2.10959,2.24119,2.33689,2.40127,2.28559,2.18476,2.26309,2.32512,2.3694,0.536599,0.584732,0.543905,0.519043,0.498718
20,2.57271,2.40324,2.54023,2.6406,2.70676,2.58673,2.48488,2.5622,2.62335,2.67647,0.444932,0.49852,0.455282,0.422546,0.403381
22,2.87806,2.70277,2.84478,2.94872,3.01598,2.89584,2.78755,2.87277,2.93477,2.98826,0.345201,0.40303,0.356283,0.319,0.30249
24,3.18736,3.00812,3.15509,3.25992,3.32632,3.1976,3.09536,3.17322,3.23727,3.28453,0.242242,0.300766,0.252645,0.216217,0.199341
26,3.49981,3.32726,3.48083,3.5697,3.62143,3.51786,3.42252,3.50041,3.55584,3.59266,0.142067,0.195862,0.147461,0.119171,0.105774
28,3.79987,3.72477,3.79472,3.83025,3.84974,3.79795,3.75517,3.79123,3.8128,3.83259,0.0529442,0.0736542,0.0539551,0.0446777,0.0394897
30,3.95795,3.94356,3.95908,3.96316,3.96599,3.95088,3.94439,3.95274,3.95197,3.95443,0.0109266,0.015213,0.0104574,0.00906372,0.00897217
32,3.99702,3.99675,3.9972,3.99697,3.99714,3.9939,3.99392,3.99405,3.99379,3.99383,0.00110372,0.0010376,0.00111898,0.000976562,0.00128174
34,3.99993,3.99991,3.99997,3.99994,3.99992,3.99981,3.99978,3.99969,3.99992,3.99984,5.72205e-05,4.57764e-05,0,0,0.000183105
36,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
38,4,4,4,4,4,3.99044,3.99812,3.99909,3.99479,3.96977,0,0,0,0,0
40,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
42,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
44,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
46,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
48,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0
50,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,32-ASK-0.2,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0003,0.00292264,0.00122157,0.00256471,0.00339786,0.0045064,0.00612624,0.00413277,0.00464146,0.00614311,0.00958763,0.969027,0.968842,0.969279,0.967834,0.970154
-14.0003,0.0057265,0.00172395,0.00474191,0.0071894,0.00925073,0.0139261,0.00665836,0.0109283,0.0162626,0.021855,0.968025,0.968536,0.969604,0.96759,0.96637
-12.0003,0.0119034,0.00300972,0.00957368,0.0147434,0.0202867,0.0321805,0.0124348,0.024953,0.039351,0.0519831,0.968753,0.968353,0.968669,0.96814,0.969849
-10.0003,0.0254022,0.00550597,0.0200877,0.031467,0.0445481,0.0659631,0.0250545,0.052859,0.0829463,0.102993,0.967033,0.968445,0.967529,0.966583,0.965576
-8.00026,0.0542649,0.0118835,0.0430449,0.0679498,0.0941813,0.132915,0.0540283,0.123595,0.165431,0.188607,0.96511,0.966965,0.965129,0.963867,0.964478
-6.00026,0.109106,0.0259678,0.0860457,0.138164,0.186246,0.237616,0.120887,0.225598,0.281699,0.322278,0.960696,0.965027,0.961894,0.958771,0.957092
-4.00026,0.202677,0.0517601,0.170815,0.252136,0.335997,0.416159,0.274399,0.403788,0.475958,0.51049,0.955639,0.962723,0.957336,0.951996,0.9505
-2.00026,0.34812,0.10568,0.282043,0.452733,0.552026,0.661855,0.528697,0.657047,0.713117,0.74856,0.947425,0.958817,0.949748,0.943329,0.937805
-0.00025524,0.571622,0.19588,0.551225,0.723442,0.815942,0.951219,0.866275,0.942655,0.98684,1.00911,0.933732,0.953293,0.934102,0.927673,0.919861
1.99974,0.838698,0.322899,0.899371,1.02858,1.10395,1.246,1.20224,1.24499,1.26159,1.27518,0.915138,0.946411,0.911682,0.904938,0.897522
3.99974,1.19291,0.777919,1.24611,1.3454,1.40222,1.53959,1.5163,1.53418,1.55267,1.55523,0.888468,0.918091,0.886088,0.876831,0.872864
5.99974,1.56895,1.32075,1.58559,1.66056,1.70888,1.82833,1.81337,1.82748,1.83173,1.84075,0.855916,0.87738,0.857259,0.849121,0.839905
7.99974,1.91799,1.74979,1.92403,1.98089,2.01725,2.12545,2.11283,2.12716,2.12761,2.13421,0.81523,0.836777,0.816752,0.80661,0.800781
9.99974,2.25454,2.12198,2.2538,2.3077,2.33468,2.4293,2.41858,2.4214,2.4385,2.43873,0.765516,0.786102,0.766683,0.756531,0.752747
11.9997,2.5905,2.48479,2.59045,2.63191,2.65484,2.73842,2.72537,2.74371,2.74129,2.7433,0.702666,0.723801,0.702983,0.694183,0.689697
13.9997,2.92669,2.84578,2.92771,2.95777,2.9755,3.04457,3.03745,3.04058,3.05238,3.04788,0.626106,0.644104,0.627197,0.620209,0.612915
15.9997,3.26089,3.19547,3.2619,3.28475,3.30145,3.36521,3.35851,3.36424,3.36707,3.37102,0.537835,0.556412,0.538717,0.531067,0.525146
17.9997,3.59364,3.54031,3.59313,3.61358,3.62753,3.68012,3.67375,3.68049,3.6841,3.68214,0.43797,0.454193,0.438619,0.433594,0.425476
19.9997,3.92481,3.88144,3.92354,3.94161,3.95265,4.00036,3.99632,3.99899,4.00036,4.00577,0.328623,0.342255,0.329692,0.322845,0.319702
21.9997,4.25238,4.21747,4.2511,4.26655,4.27439,4.32114,4.31557,4.32165,4.32228,4.32505,0.219199,0.2314,0.219706,0.213654,0.212036
23.9997,4.56393,4.54121,4.56437,4.57191,4.57822,4.60888,4.61221,4.60771,4.6091,4.60649,0.12065,0.12886,0.121623,0.117859,0.114258
25.9997,4.81067,4.8043,4.81014,4.81284,4.81539,4.84144,4.84139,4.84275,4.84243,4.8392,0.0505613,0.0518036,0.0498861,0.0500793,0.0504761
27.9997,4.94706,4.94751,4.94853,4.94242,4.94979,4.95774,4.95689,4.95777,4.95745,4.95886,0.0139758,0.0132904,0.0134074,0.0158386,0.0133667
29.9997,4.99401,4.99334,4.9942,4.99359,4.9949,4.99496,4.99472,4.99507,4.9948,4.99523,0.00171534,0.00178528,0.00156657,0.00222778,0.00128174
31.9997,4.99732,4.99001,4.99975,4.99975,4.99979,4.99979,4.9996,4.99984,4.99983,4.9999,0.00104268,0.0038147,2.03451e-05,0.000213623,0.00012207
33.9997,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
35.9997,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
37.9997,5,5,5,5,5,4.99935,4.99741,5,5,5,0,0,0,0,0
39.9997,5,5,5,5,5,4.96326,5,5,4.95651,4.89653,0,0,0,0,0
41.9997,5,5,5,5,5,4.98361,5,4.98695,4.99103,4.95648,0,0,0,0,0
43.9997,4.99023,4.96094,5,5,5,4.9917,5,4.96945,5,4.99733,0.00105286,0.00421143,0,0,0
45.9997,4.99023,4.96094,5,5,5,4.99172,5,4.96689,5,5,0.000549316,0.00219727,0,0,0
47.9997,5,5,5,5,5,4.99557,5,4.98228,5,5,0,0,0,0,0
49.9997,5,5,5,5,5,4.99765,5,4.9906,5,5,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,32-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0019,0.00216483,0.00191699,0.00211236,0.00227694,0.00235303,0.00360532,0.0036699,0.00315884,0.0033539,0.00423864,0.9688,0.96904,0.969849,0.967194,0.969116
-14.0019,0.00378259,0.00343798,0.00386935,0.00378021,0.00404283,0.00807764,0.00740808,0.00862675,0.0082604,0.00801532,0.968956,0.968536,0.969788,0.968384,0.969116
-12.0019,0.00701869,0.00586444,0.0070079,0.00741824,0.00778416,0.017391,0.015833,0.0172446,0.017455,0.0190315,0.969215,0.969025,0.970093,0.969055,0.968689
-10.0019,0.0139071,0.0109893,0.0139987,0.0148432,0.0157974,0.0337087,0.0324559,0.0310107,0.0349261,0.036442,0.967935,0.969009,0.967977,0.966797,0.967957
-8.00186,0.0275597,0.0210906,0.0271312,0.0295973,0.0324198,0.0658396,0.0628169,0.0645939,0.0683268,0.0676209,0.967641,0.96701,0.967611,0.967438,0.968506
-6.00186,0.0528865,0.035599,0.0521515,0.059302,0.0644934,0.11421,0.111837,0.11103,0.113657,0.120318,0.966049,0.965424,0.967041,0.966034,0.965698
-4.00186,0.104934,0.0837829,0.0993793,0.111644,0.124929,0.198984,0.19435,0.196271,0.202389,0.202926,0.963187,0.963547,0.962687,0.963135,0.963379
-2.00186,0.181582,0.14324,0.167343,0.195079,0.220666,0.321554,0.308993,0.320129,0.324607,0.332488,0.958388,0.959793,0.957987,0.959167,0.956604
-0.00185995,0.295191,0.229318,0.268373,0.322553,0.360522,0.479947,0.471967,0.474114,0.483928,0.489781,0.951964,0.955643,0.951396,0.952026,0.948792
1.99814,0.448871,0.348408,0.40725,0.499775,0.540049,0.668538,0.662207,0.669502,0.669279,0.673165,0.942689,0.947708,0.94515,0.939423,0.938477
3.99814,0.659264,0.538435,0.614032,0.719612,0.764975,0.888797,0.882622,0.887831,0.892824,0.891909,0.930879,0.936356,0.934469,0.927521,0.925171
5.99814,0.946793,0.848226,0.933114,0.9868,1.01903,1.12431,1.11964,1.12527,1.12289,1.12942,0.911379,0.917236,0.914653,0.910004,0.903625
7.99814,1.23444,1.14541,1.22583,1.27427,1.29227,1.38256,1.37631,1.38482,1.38149,1.3876,0.889784,0.896957,0.890666,0.887177,0.884338
9.99814,1.52264,1.44412,1.51446,1.55793,1.57406,1.65422,1.64749,1.64766,1.66083,1.66092,0.861535,0.868362,0.863485,0.858704,0.855591
11.9981,1.81923,1.74634,1.81231,1.8537,1.86458,1.93944,1.93099,1.94373,1.94051,1.94251,0.829128,0.837967,0.829773,0.824127,0.824646
13.9981,2.12342,2.06158,2.11328,2.15577,2.16305,2.22836,2.22329,2.2242,2.23683,2.22913,0.788005,0.799622,0.790263,0.77948,0.782654
15.9981,2.43079,2.37954,2.41821,2.45866,2.46674,2.53399,2.52824,2.53433,2.53519,2.53819,0.733578,0.744247,0.736206,0.725647,0.72821
17.9981,2.74096,2.69403,2.72731,2.76531,2.77719,2.83793,2.83266,2.83824,2.84176,2.83904,0.66996,0.681549,0.673889,0.666199,0.658203
19.9981,3.0561,3.0079,3.04463,3.08122,3.09064,3.14988,3.14721,3.14849,3.14979,3.15403,0.593789,0.606339,0.59731,0.590271,0.581238
21.9981,3.37167,3.33192,3.3534,3.39545,3.4059,3.46809,3.46206,3.4687,3.46919,3.4724,0.504803,0.519302,0.509705,0.49881,0.491394
23.9981,3.69696,3.66456,3.67892,3.71731,3.72704,3.77737,3.77965,3.77684,3.77685,3.77615,0.404532,0.417953,0.410807,0.39856,0.390808
25.9981,4.02139,3.99371,4.00418,4.03983,4.04785,4.10873,4.10517,4.10826,4.11171,4.10979,0.296916,0.307526,0.300761,0.291046,0.28833
27.9981,4.34079,4.3148,4.32807,4.35628,4.36401,4.42338,4.4187,4.4216,4.42347,4.42975,0.190853,0.199173,0.193909,0.185333,0.184998
29.9981,4.63538,4.63117,4.61173,4.64768,4.65096,4.69424,4.68665,4.70065,4.69378,4.69589,0.100416,0.100708,0.107747,0.0957336,0.0974731
31.9981,4.85925,4.85883,4.85326,4.86204,4.86287,4.8885,4.88932,4.88824,4.88816,4.88827,0.0374997,0.0371246,0.0382894,0.0366821,0.0379028
33.9981,4.96339,4.94895,4.96703,4.96879,4.96881,4.97597,4.97591,4.97575,4.97544,4.97679,0.00957743,0.0144958,0.00809733,0.00790405,0.0078125
35.9981,4.99701,4.99658,4.99716,4.99707,4.99723,4.9983,4.99838,4.99838,4.9984,4.99805,0.000920614,0.000976562,0.000935872,0.000915527,0.000854492
37.9981,4.9999,4.99983,4.99988,4.99989,5,4.99997,4.99998,4.99996,4.99997,4.99998,5.08626e-05,9.15527e-05,2.03451e-05,9.15527e-05,0
39.9981,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
41.9981,5,5,5,5,5,4.99994,5,4.99985,4.99993,4.99998,0,0,0,0,0
43.9981,5,5,5,5,5,4.99936,4.99746,5,5,5,0,0,0,0,0
45.9981,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
47.9981,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0
49.9981,5,5,5,5,5,5,5,5,5,5,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,4-ASK-0.2,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0002,0.00281182,0.00113688,0.00234379,0.00340251,0.0043641,0.00607439,0.00411478,0.00441533,0.00618669,0.00958075,0.745808,0.746811,0.7453,0.745514,0.745605
-14.0002,0.00547254,0.00149907,0.00438639,0.00701178,0.0089929,0.0138969,0.00638164,0.0102485,0.016462,0.0224957,0.744326,0.746674,0.744364,0.742737,0.74353
-12.0002,0.0115516,0.00222756,0.00910679,0.0146881,0.0201841,0.0320864,0.0110138,0.0238955,0.0395428,0.0538936,0.74107,0.745621,0.74115,0.73819,0.739319
-10.0002,0.0251199,0.00406976,0.0194412,0.0321627,0.0448059,0.0654092,0.0210347,0.0507986,0.0845814,0.105222,0.734653,0.744308,0.735291,0.73056,0.728455
-8.00017,0.0528953,0.00825184,0.0401013,0.0685116,0.0947164,0.131818,0.0432875,0.121732,0.167691,0.194563,0.721809,0.741272,0.724792,0.713837,0.707336
-6.00017,0.10793,0.0169935,0.0836333,0.141412,0.189682,0.235974,0.0983782,0.226061,0.287224,0.332231,0.688704,0.732285,0.696574,0.671234,0.654724
-4.00017,0.200264,0.0370005,0.166956,0.253804,0.343295,0.416965,0.251503,0.408258,0.485146,0.522953,0.633447,0.711441,0.646566,0.607605,0.568176
-2.00017,0.345714,0.0715976,0.285107,0.462433,0.56372,0.670968,0.530809,0.668787,0.725169,0.759108,0.564756,0.683136,0.585164,0.51709,0.473633
-0.000169216,0.567651,0.141702,0.560543,0.739065,0.829293,0.960916,0.88017,0.95293,0.992723,1.01784,0.474448,0.637955,0.472331,0.412262,0.375244
1.99983,0.827956,0.24584,0.914363,1.04148,1.11014,1.24501,1.20841,1.24506,1.25814,1.26841,0.37863,0.588943,0.346781,0.299927,0.27887
3.99983,1.11676,0.473749,1.25606,1.34333,1.39389,1.51599,1.49931,1.51151,1.52604,1.52712,0.276995,0.505676,0.227824,0.194672,0.17981
5.99983,1.52485,1.22941,1.5801,1.63065,1.65924,1.74565,1.74263,1.74575,1.74376,1.75047,0.138674,0.239288,0.119181,0.102722,0.0935059
7.99983,1.83265,1.78,1.83765,1.85286,1.86008,1.90367,1.90242,1.90451,1.90293,1.90482,0.0441399,0.0585175,0.0418091,0.0385742,0.0376587
9.99983,1.96049,1.9483,1.96383,1.96437,1.96546,1.97797,1.97837,1.97815,1.97823,1.97714,0.0102132,0.0136414,0.00917562,0.009552,0.00848389
11.9998,1.9929,1.98084,1.99722,1.99657,1.99697,1.99813,1.99765,1.99821,1.99817,1.99849,0.00205231,0.00521851,0.000976563,0.00109863,0.000915527
13.9998,1.99603,1.98427,1.99996,1.99998,1.99991,1.99999,1.99999,1.99999,1.99999,1.99997,0.000939687,0.00367737,2.03451e-05,0,6.10352e-05
15.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
17.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
19.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
21.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
23.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
25.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
27.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
29.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
31.9998,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
33.9998,2,2,2,2,2,1.99973,2,1.99893,2,2,0,0,0,0,0
35.9998,2,2,2,2,2,1.99945,2,1.99781,2,2,0,0,0,0,0
37.9998,2,2,2,2,2,1.99949,2,1.99796,2,2,0,0,0,0,0
39.9998,2,2,2,2,2,1.99962,2,1.9985,2,2,0,0,0,0,0
41.9998,2,2,2,2,2,1.99976,2,1.99904,2,2,0,0,0,0,0
43.9998,2,2,2,2,2,1.99879,2,1.99515,2,2,0,0,0,0,0
45.9998,1.99609,1.98438,2,2,2,1.99978,2,1.99913,2,2,0.000102997,0.000411987,0,0,0
47.9998,2,2,2,2,2,1.99907,2,1.99629,2,2,0,0,0,0,0
49.9998,1.99609,1.98438,2,2,2,1.99918,2,1.99673,2,2,0.000293732,0.00117493,0,0,0


==> plots/vamp_v11_r1/PRE/r1,4-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0016,0.00245959,0.00216267,0.00231287,0.00262109,0.00274173,0.0043696,0.00431907,0.00371529,0.00418697,0.00525709,0.746145,0.744995,0.744893,0.744934,0.749756
-14.0016,0.00443179,0.0037592,0.00443971,0.0046433,0.00488498,0.0101484,0.00875046,0.0104645,0.0107395,0.0106389,0.744193,0.744003,0.742228,0.74231,0.74823
-12.0016,0.00843865,0.00673457,0.00838705,0.00884264,0.00979033,0.0222233,0.019316,0.0215923,0.0226074,0.0253775,0.741599,0.741409,0.740824,0.739471,0.74469
-10.0016,0.017421,0.0130863,0.0174644,0.0184878,0.0206453,0.0431489,0.0395927,0.0399036,0.0455461,0.047553,0.736766,0.73822,0.734965,0.736023,0.737854
-8.00162,0.0356023,0.0256108,0.0349667,0.038748,0.0430837,0.0839794,0.0764964,0.0820749,0.0878107,0.0895356,0.730713,0.734711,0.729614,0.728058,0.730469
-6.00162,0.0686992,0.0452093,0.0659067,0.0763155,0.0873652,0.14573,0.138038,0.140636,0.146546,0.157699,0.717866,0.725784,0.717672,0.716766,0.711243
-4.00162,0.133367,0.100042,0.124328,0.143297,0.1658,0.250655,0.238697,0.244718,0.256768,0.262438,0.689325,0.702164,0.692708,0.688049,0.674377
-2.00162,0.229913,0.172282,0.208463,0.250533,0.288377,0.398412,0.376426,0.395563,0.40473,0.416928,0.637777,0.664459,0.646139,0.629608,0.610901
-0.00161991,0.374318,0.281732,0.342506,0.412029,0.461004,0.583381,0.566927,0.576848,0.589814,0.599934,0.56297,0.603241,0.578084,0.546509,0.524048
1.99838,0.567469,0.444118,0.532096,0.625063,0.6686,0.793452,0.781615,0.794483,0.796638,0.801071,0.477136,0.525925,0.493734,0.454865,0.434021
3.99838,0.822045,0.711265,0.796245,0.873869,0.906799,1.02691,1.01666,1.02514,1.03291,1.03294,0.380202,0.416214,0.394511,0.361206,0.348877
5.99838,1.11172,1.02451,1.10353,1.14756,1.17127,1.26547,1.26038,1.26593,1.26426,1.2713,0.277842,0.309052,0.281718,0.264191,0.256409
7.99838,1.38928,1.31505,1.38452,1.41976,1.43778,1.51259,1.50675,1.51405,1.51048,1.51906,0.180845,0.204987,0.183919,0.169128,0.165344
9.99838,1.65047,1.59964,1.64784,1.67185,1.68254,1.73488,1.7317,1.73342,1.73686,1.73756,0.0967878,0.11293,0.0974935,0.0898132,0.0869141
11.9984,1.85738,1.83922,1.8562,1.86606,1.86804,1.89891,1.89612,1.90089,1.89933,1.89928,0.0370585,0.0426331,0.0369059,0.0345154,0.0341797
13.9984,1.96568,1.96361,1.96529,1.96682,1.96699,1.9751,1.976,1.97448,1.97609,1.97382,0.00878906,0.0093689,0.0090332,0.00869751,0.00805664
15.9984,1.99659,1.99576,1.99732,1.99665,1.99663,1.99743,1.99719,1.99749,1.99768,1.99734,0.00102488,0.0012207,0.00101725,0.00088501,0.000976562
17.9984,1.99989,1.9998,1.99992,1.9999,1.99993,1.99997,1.99991,1.99999,2,1.99998,6.61214e-05,9.15527e-05,2.03451e-05,9.15527e-05,6.10352e-05
19.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
21.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
23.9984,2,2,2,2,2,1.9999,2,2,2,1.99959,0,0,0,0,0
25.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
27.9984,2,2,2,2,2,1.99896,2,2,1.99585,2,0,0,0,0,0
29.9984,2,2,2,2,2,1.99714,2,2,1.98856,2,0,0,0,0,0
31.9984,2,2,2,2,2,1.9975,2,2,1.99001,2,0,0,0,0,0
33.9984,2,2,2,2,2,1.99887,2,2,1.99549,2,0,0,0,0,0
35.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
37.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
39.9984,2,2,2,2,2,1.9997,2,2,1.99881,2,0,0,0,0,0
41.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
43.9984,2,2,2,2,2,1.99962,2,2,1.99849,2,0,0,0,0,0
45.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0
47.9984,2,2,2,2,2,1.99958,2,2,1.99832,2,0,0,0,0,0
49.9984,2,2,2,2,2,2,2,2,2,2,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,64-ASK-0.2,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0003,0.00294827,0.00125447,0.00256931,0.00341435,0.00455493,0.00613144,0.00414184,0.0046465,0.00615452,0.00958289,0.984226,0.984268,0.984436,0.983887,0.984314
-14.0003,0.00573718,0.0017897,0.0047128,0.00712767,0.00931853,0.0139322,0.00665875,0.0110164,0.0162425,0.0218111,0.984318,0.984177,0.985229,0.983978,0.983887
-12.0003,0.0118814,0.00307204,0.00956563,0.0146819,0.0202059,0.0322341,0.0125285,0.0251161,0.0393638,0.0519282,0.984389,0.984146,0.984416,0.984192,0.984802
-10.0003,0.0254518,0.0055005,0.0201374,0.0316896,0.0444795,0.0660297,0.0254046,0.0531497,0.0828645,0.1027,0.983247,0.983994,0.983114,0.983887,0.981995
-8.00026,0.054175,0.0120831,0.0422714,0.0680812,0.0942645,0.132892,0.0547374,0.123599,0.16517,0.18806,0.98224,0.983292,0.982137,0.981293,0.982239
-6.00026,0.109181,0.0263871,0.0868379,0.137977,0.185522,0.237782,0.123111,0.225522,0.280942,0.321554,0.980384,0.982193,0.98112,0.979095,0.979126
-4.00026,0.202519,0.0535866,0.170215,0.251816,0.334458,0.415749,0.275714,0.403029,0.474938,0.509314,0.977629,0.981583,0.978251,0.975952,0.974731
-2.00026,0.349025,0.10776,0.28463,0.451049,0.552663,0.660873,0.528729,0.655753,0.711774,0.747236,0.973563,0.979446,0.974833,0.972015,0.967957
-0.000262502,0.572095,0.199176,0.550161,0.72202,0.817025,0.949817,0.865113,0.941145,0.985336,1.00767,0.965763,0.976059,0.965271,0.962067,0.959656
1.99974,0.841894,0.341451,0.895976,1.02738,1.10277,1.24447,1.20071,1.24334,1.26024,1.27357,0.958027,0.972488,0.955444,0.952148,0.952026
3.99974,1.19383,0.787585,1.24252,1.34369,1.40152,1.53786,1.51481,1.53245,1.55093,1.55323,0.94456,0.959442,0.942607,0.937469,0.938721
5.99974,1.56909,1.3265,1.58524,1.65793,1.7067,1.82675,1.81186,1.82607,1.83008,1.839,0.926835,0.937332,0.929281,0.921906,0.918823
7.99974,1.91538,1.74681,1.91883,1.97905,2.01682,2.12407,2.11156,2.12572,2.12626,2.13273,0.907784,0.91861,0.906555,0.904968,0.901001
9.99974,2.2522,2.11647,2.25193,2.30633,2.33409,2.42814,2.41723,2.42031,2.43772,2.43733,0.882397,0.892715,0.883972,0.877228,0.875671
11.9997,2.58909,2.48133,2.58823,2.63177,2.65502,2.73758,2.72459,2.74256,2.74095,2.74219,0.851073,0.860001,0.850382,0.848755,0.845154
13.9997,2.92643,2.84585,2.92456,2.95794,2.97737,3.04431,3.03724,3.04028,3.0522,3.04753,0.809615,0.820877,0.809733,0.806152,0.801697
15.9997,3.26189,3.20091,3.26116,3.28429,3.30119,3.36576,3.35931,3.36434,3.36784,3.37153,0.759202,0.769547,0.75942,0.753876,0.753967
17.9997,3.59366,3.53858,3.59262,3.61476,3.62868,3.68145,3.67506,3.68162,3.68603,3.68309,0.699403,0.708694,0.701681,0.696747,0.690491
19.9997,3.92647,3.88202,3.92481,3.94349,3.95555,4.00309,3.99932,4.00174,4.0035,4.0078,0.625177,0.633713,0.62734,0.623444,0.616211
21.9997,4.25521,4.2188,4.24813,4.27211,4.28181,4.32861,4.32278,4.32845,4.33061,4.33261,0.538203,0.546387,0.542399,0.535583,0.528442
23.9997,4.58661,4.55561,4.58061,4.60053,4.60968,4.6448,4.64593,4.64382,4.64516,4.64431,0.438019,0.447327,0.441528,0.434082,0.429138
25.9997,4.91882,4.89361,4.91525,4.92866,4.93775,4.98202,4.97788,4.98147,4.98554,4.98317,0.3299,0.340057,0.330465,0.327179,0.321899
27.9997,5.24556,5.2224,5.24164,5.25441,5.26382,5.30642,5.30154,5.30387,5.30725,5.31303,0.220404,0.229355,0.222453,0.216919,0.212891
29.9997,5.55593,5.53997,5.55348,5.5617,5.56857,5.59928,5.59074,5.60549,5.59923,5.60165,0.123234,0.127029,0.12439,0.121887,0.119629
31.9997,5.80306,5.79639,5.8006,5.80542,5.80983,5.83272,5.83329,5.83222,5.83244,5.83295,0.0522868,0.0541992,0.0522257,0.0516357,0.0510864
33.9997,5.94374,5.94088,5.94291,5.9446,5.94656,5.95531,5.95513,5.95492,5.95449,5.95669,0.0145671,0.0150757,0.0150553,0.0144653,0.0136719
35.9997,5.99244,5.99102,5.99258,5.99231,5.99386,5.99511,5.99513,5.99524,5.99526,5.9948,0.002093,0.00234985,0.00199382,0.00244141,0.00158691
37.9997,5.99966,5.99963,5.99967,5.99962,5.99974,5.9998,5.99979,5.99981,5.9998,5.9998,0.000179291,0.000167847,0.00012207,0.000305176,0.00012207
39.9997,6,6,6,6,6,6,6,5.99999,6,6,0,0,0,0,0
41.9997,6,6,6,6,6,5.99996,6,6,6,5.99984,0,0,0,0,0
43.9997,6,6,6,6,6,5.99552,5.99638,6,5.98591,5.99981,0,0,0,0,0
45.9997,5.99688,5.9875,6,6,6,5.99634,5.99273,5.99265,6,6,0.00110245,0.00440979,0,0,0
47.9997,6,6,6,6,6,5.99156,6,5.96622,6,6,0,0,0,0,0
49.9997,5.98828,5.95312,6,6,6,5.99559,6,5.98235,6,6,0.00157547,0.00630188,0,0,0


==> plots/vamp_v11_r1/PRE/r1,64-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0019,0.00215531,0.00188598,0.00211311,0.0022708,0.00235136,0.00355074,0.00362204,0.00311056,0.00330039,0.00416996,0.984097,0.983841,0.984314,0.984467,0.983765
-14.0019,0.0037604,0.00337234,0.00390975,0.0037622,0.0039973,0.00794976,0.0072892,0.00853122,0.00811856,0.00786005,0.984736,0.983673,0.985331,0.984467,0.985474
-12.0019,0.00693381,0.00579101,0.00706334,0.00731295,0.00756794,0.0170865,0.0155921,0.0169179,0.0171486,0.0186877,0.984432,0.983597,0.985168,0.984406,0.984558
-10.0019,0.0136588,0.0108923,0.0136988,0.0146359,0.0154084,0.0330724,0.0318831,0.0304692,0.0342629,0.0356743,0.984244,0.983688,0.984538,0.983337,0.985413
-8.00188,0.0269223,0.0204105,0.0266178,0.0289261,0.0317349,0.0645563,0.0617197,0.0633504,0.0669972,0.0661581,0.9842,0.983948,0.984436,0.983612,0.984802
-6.00188,0.0517585,0.0341071,0.0513876,0.0583157,0.0632236,0.112055,0.109927,0.109043,0.111279,0.11797,0.982932,0.983017,0.98289,0.983215,0.982605
-4.00188,0.102892,0.0822004,0.0975823,0.109639,0.122147,0.195348,0.191068,0.192685,0.198676,0.198965,0.981499,0.982269,0.981323,0.981384,0.981018
-2.00188,0.1781,0.141109,0.164148,0.19129,0.215854,0.316161,0.304124,0.314774,0.319126,0.326618,0.979182,0.979767,0.978373,0.979523,0.979065
-0.00187507,0.290033,0.226187,0.263833,0.316627,0.353486,0.472551,0.464955,0.466772,0.476408,0.482069,0.97634,0.977859,0.976481,0.975311,0.975708
1.99812,0.440303,0.34283,0.400658,0.490731,0.526991,0.65928,0.653129,0.660219,0.66001,0.663761,0.971269,0.973648,0.972799,0.969879,0.96875
3.99812,0.647548,0.524673,0.600541,0.708643,0.756335,0.877838,0.871869,0.877035,0.881815,0.880633,0.965164,0.967529,0.966858,0.96344,0.96283
5.99812,0.934179,0.836921,0.919143,0.974079,1.00657,1.11227,1.10771,1.11346,1.11065,1.11724,0.956084,0.959091,0.957072,0.954254,0.953918
7.99812,1.21979,1.13211,1.21106,1.25801,1.27798,1.36964,1.36354,1.37197,1.36848,1.37459,0.945058,0.948608,0.946004,0.944946,0.940674
9.99812,1.50941,1.43302,1.50008,1.5436,1.56092,1.64075,1.63404,1.63427,1.64741,1.64729,0.930889,0.93541,0.932312,0.929993,0.925842
11.9981,1.80488,1.73091,1.79746,1.8405,1.85066,1.92543,1.91708,1.9296,1.92662,1.92842,0.914857,0.920059,0.914205,0.912079,0.913086
13.9981,2.10821,2.04644,2.09816,2.13989,2.14834,2.21422,2.20923,2.21015,2.2226,2.21492,0.894043,0.898651,0.895264,0.890961,0.891296
15.9981,2.41555,2.36385,2.40239,2.44465,2.45132,2.51995,2.5145,2.52006,2.52123,2.524,0.868894,0.873596,0.869344,0.865997,0.866638
17.9981,2.72677,2.6756,2.71675,2.75295,2.76177,2.82396,2.81875,2.82424,2.82806,2.82478,0.834696,0.841949,0.836711,0.831635,0.828491
19.9981,3.03963,2.99361,3.0219,3.06706,3.07596,3.13626,3.13363,3.13481,3.13651,3.14009,0.793399,0.801239,0.796733,0.792175,0.783447
21.9981,3.35914,3.31587,3.34594,3.3817,3.39305,3.45482,3.44949,3.45492,3.45638,3.45852,0.742533,0.751495,0.747355,0.739227,0.732056
23.9981,3.68385,3.65129,3.66547,3.7046,3.71404,3.76511,3.76709,3.7643,3.76536,3.7637,0.679488,0.688553,0.683879,0.677856,0.667664
25.9981,4.00801,3.97669,3.99108,4.02756,4.03671,4.09807,4.09428,4.09758,4.10176,4.09865,0.604013,0.613846,0.607198,0.603638,0.59137
27.9981,4.32907,4.28739,4.3181,4.35044,4.36037,4.42191,4.41695,4.41917,4.42303,4.42849,0.51653,0.529999,0.51827,0.512909,0.504944
29.9981,4.65836,4.63091,4.64128,4.67483,4.68643,4.73806,4.72717,4.74487,4.73888,4.74131,0.415338,0.427231,0.418294,0.412811,0.403015
31.9981,4.98369,4.9551,4.96681,5.00106,5.0118,5.06958,5.0663,5.06875,5.07093,5.07233,0.307401,0.317474,0.313131,0.302246,0.296753
33.9981,5.30941,5.28038,5.29987,5.32397,5.33341,5.38449,5.37948,5.38378,5.38664,5.38806,0.200406,0.210083,0.20223,0.195221,0.194092
35.9981,5.61301,5.59703,5.60442,5.62028,5.63031,5.67857,5.6759,5.67804,5.67989,5.68045,0.106277,0.110565,0.107788,0.104889,0.101868
37.9981,5.84182,5.83375,5.83787,5.84735,5.84832,5.87792,5.87797,5.87794,5.877,5.87876,0.0422173,0.0437164,0.0432129,0.0409851,0.0409546
39.9981,5.95925,5.95314,5.9587,5.96207,5.96312,5.97365,5.97206,5.9726,5.97488,5.97507,0.0104179,0.0119476,0.010437,0.00933838,0.00994873
41.9981,5.99512,5.99293,5.99533,5.9958,5.99643,5.99686,5.99702,5.99656,5.99685,5.99702,0.00143433,0.00195312,0.00146484,0.00128174,0.0010376
43.9981,5.99959,5.99891,5.99972,5.99977,5.99994,5.99993,5.99997,5.9999,5.99993,5.99991,0.0001297,0.000335693,6.10352e-05,0.00012207,0
45.9981,6,6,5.99998,6,6,6,6,6,6,6,0,0,0,0,0
47.9981,5.98867,5.95469,6,6,6,5.99931,6,5.99995,6,5.99728,0.00320053,0.0128021,0,0,0
49.9981,6,6,6,6,6,5.99556,5.99713,6,5.99446,5.99066,0,0,0,0,0


==> plots/vamp_v11_r1/PRE/r1,8-ASK-0.2,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0002,0.00288543,0.00121945,0.00249761,0.00336109,0.00446357,0.00609312,0.00406815,0.00453523,0.00616183,0.00960727,0.874926,0.874481,0.87443,0.872925,0.877869
-14.0002,0.00559124,0.00163867,0.0044624,0.00702067,0.00924321,0.013958,0.00651653,0.0107872,0.0162627,0.0222656,0.87507,0.8759,0.874471,0.872589,0.877319
-12.0002,0.0115687,0.00259086,0.00900446,0.014478,0.0202015,0.0320959,0.0118435,0.0244539,0.0394888,0.0525976,0.871965,0.873642,0.872274,0.869507,0.872437
-10.0002,0.0252635,0.00471357,0.0199101,0.0314757,0.0449547,0.0656754,0.0234288,0.0518052,0.0835282,0.10394,0.86728,0.870834,0.868612,0.864685,0.86499
-8.00022,0.0541077,0.0102818,0.0421494,0.0682822,0.0957175,0.132453,0.0492299,0.122694,0.166691,0.191197,0.859404,0.869797,0.862284,0.854706,0.85083
-6.00022,0.109135,0.0219666,0.0866904,0.140161,0.187721,0.236369,0.108584,0.225459,0.284653,0.326779,0.844398,0.864655,0.848633,0.836853,0.827454
-4.00022,0.201723,0.0446047,0.170056,0.253422,0.33881,0.416822,0.26393,0.406199,0.480892,0.516265,0.821241,0.854584,0.826436,0.807617,0.796326
-2.00022,0.352531,0.0909557,0.299808,0.459559,0.559802,0.667016,0.530322,0.662867,0.7194,0.755475,0.785987,0.840378,0.798258,0.763977,0.741333
-0.000215075,0.571212,0.171984,0.556505,0.731666,0.824694,0.957362,0.872147,0.948816,0.992845,1.01564,0.729922,0.817657,0.736918,0.699646,0.665466
1.99978,0.836564,0.29244,0.902491,1.03883,1.1125,1.2507,1.20776,1.24954,1.26621,1.27929,0.658524,0.785156,0.647827,0.612915,0.588196
3.99978,1.16509,0.648789,1.25407,1.34922,1.40828,1.54135,1.5181,1.53587,1.55389,1.55754,0.566995,0.699875,0.550069,0.51889,0.499146
5.99978,1.56463,1.29614,1.59133,1.66113,1.70993,1.82642,1.81257,1.82547,1.82963,1.838,0.451589,0.532013,0.448263,0.420135,0.405945
7.99978,1.9223,1.77351,1.92334,1.97717,2.01519,2.11766,2.1055,2.11868,2.11984,2.1266,0.332856,0.383896,0.335164,0.313843,0.298523
9.99978,2.25025,2.13588,2.25068,2.29303,2.32143,2.40834,2.39973,2.40275,2.41563,2.41526,0.223371,0.261749,0.223836,0.207581,0.200317
11.9998,2.566,2.49355,2.56723,2.59396,2.60927,2.67618,2.6685,2.67865,2.67793,2.67964,0.121524,0.142792,0.122904,0.112488,0.10791
13.9998,2.82034,2.79911,2.82113,2.82783,2.83328,2.867,2.86734,2.86481,2.86959,2.86628,0.0476189,0.0529633,0.0477295,0.0458984,0.0438843
15.9998,2.95539,2.95404,2.9564,2.95443,2.95669,2.96816,2.96656,2.96905,2.96886,2.96818,0.0115318,0.011795,0.0119629,0.0116272,0.0107422
17.9998,2.99558,2.99521,2.99609,2.99526,2.99576,2.99675,2.99612,2.99713,2.99694,2.9968,0.00123596,0.00143433,0.000915527,0.0015564,0.0010376
19.9998,2.99989,2.99986,2.9999,2.99992,2.99989,2.9999,2.99991,2.99989,2.9999,2.99992,4.83195e-05,6.10352e-05,4.06901e-05,3.05176e-05,6.10352e-05
21.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
23.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
25.9998,3,3,3,3,3,2.99994,3,3,2.99977,3,0,0,0,0,0
27.9998,3,3,3,3,3,2.99556,3,3,3,2.98224,0,0,0,0,0
29.9998,3,3,3,3,3,2.99901,2.99822,3,3,2.99781,0,0,0,0,0
31.9998,3,3,3,3,3,2.99926,2.99703,3,3,3,0,0,0,0,0
33.9998,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
35.9998,3,3,3,3,3,2.99936,3,2.99745,3,3,0,0,0,0,0
37.9998,3,3,3,3,3,2.99856,3,2.99422,3,3,0,0,0,0,0
39.9998,3,3,3,3,3,2.99736,3,2.98944,3,3,0,0,0,0,0
41.9998,3,3,3,3,3,2.99798,3,2.99191,3,3,0,0,0,0,0
43.9998,3,3,3,3,3,2.99721,3,2.98884,3,3,0,0,0,0,0
45.9998,3,3,3,3,3,2.99803,3,2.99214,3,3,0,0,0,0,0
47.9998,2.99414,2.97656,3,3,3,2.99463,3,2.97851,3,3,5.34058e-05,0.000213623,0,0,0
49.9998,2.99414,2.97656,3,3,3,2.99749,3,2.98994,3,3,0.000564575,0.0022583,0,0,0


==> plots/vamp_v11_r1/PRE/r1,8-ASK-1.0,S=4,C=0,Rb=1,n1=1,n2=0,n1m=0,n2m=0,P=cO,ps=RRC,a=0.01,Nsp=250,Npi=0,n=2048,L=4,Rs=300,Nr=1,Nb=128,I=250.txt <==
SNR,IqYX,IqYXs_1,IqYXs_2,IqYXs_3,IqYXs_4,EXIT,EXITs_1,EXITs_2,EXITs_3,EXITs_4,SER,SERs_1,SERs_2,SERs_3,SERs_4
-16.0018,0.00228743,0.00212999,0.00225086,0.00236196,0.00240692,0.00394045,0.00395574,0.00339531,0.00372403,0.00468673,0.874619,0.874146,0.874939,0.872498,0.876892
-14.0018,0.00396032,0.003647,0.00395717,0.00394758,0.00428951,0.00898832,0.00797201,0.00950048,0.0093091,0.00917168,0.874226,0.873581,0.875305,0.872833,0.875183
-12.0018,0.00764688,0.00629141,0.00763165,0.00808096,0.0085835,0.0194393,0.0174669,0.019171,0.0196627,0.0214567,0.873519,0.872482,0.874369,0.872406,0.874817
-10.0018,0.0154684,0.0121695,0.0153359,0.0164635,0.0179047,0.0375751,0.0356779,0.0345194,0.0392329,0.0408703,0.872405,0.87178,0.872904,0.871094,0.87384
-8.00176,0.0312712,0.0240704,0.0306046,0.0339358,0.0364738,0.0733421,0.0687374,0.0717037,0.0764638,0.0764635,0.868334,0.869446,0.869364,0.866425,0.868103
-6.00176,0.059433,0.0399382,0.0577895,0.0660545,0.0739496,0.127369,0.123329,0.123172,0.127507,0.135468,0.861301,0.863235,0.85907,0.860657,0.862244
-4.00176,0.11668,0.0910805,0.109316,0.124366,0.141956,0.220586,0.213305,0.216851,0.225095,0.227091,0.849646,0.853897,0.847575,0.848846,0.848267
-2.00176,0.202547,0.157193,0.185139,0.21884,0.249016,0.354119,0.338522,0.352043,0.358223,0.367689,0.828182,0.837753,0.829102,0.827271,0.818604
-0.00176393,0.328998,0.252418,0.299313,0.360466,0.403797,0.524147,0.51364,0.517809,0.529058,0.536081,0.800496,0.816711,0.803853,0.796326,0.785095
1.99824,0.497281,0.389439,0.454609,0.552255,0.59282,0.723415,0.715118,0.724079,0.725179,0.729286,0.761567,0.784714,0.773336,0.75177,0.73645
3.99824,0.729481,0.610496,0.689441,0.787171,0.830817,0.951344,0.943856,0.949252,0.956406,0.955862,0.702667,0.726593,0.718384,0.689728,0.675964
5.99824,1.02332,0.926847,1.01258,1.06267,1.09118,1.19221,1.18757,1.19237,1.19144,1.19745,0.620739,0.643173,0.627014,0.610535,0.602234
7.99824,1.31131,1.22617,1.3032,1.35045,1.36544,1.45346,1.44677,1.45518,1.45278,1.4591,0.533789,0.555771,0.539286,0.52124,0.51886
9.99824,1.60088,1.53091,1.59219,1.63218,1.64824,1.72527,1.71875,1.71939,1.73199,1.73095,0.442521,0.464401,0.442891,0.434937,0.427856
11.9982,1.8972,1.83218,1.89135,1.92632,1.93894,2.00845,2.00015,2.01186,2.00938,2.01243,0.343075,0.364578,0.342468,0.332367,0.332886
13.9982,2.19603,2.14364,2.18908,2.21934,2.23205,2.29031,2.28597,2.28579,2.29759,2.2919,0.240672,0.25882,0.242533,0.232941,0.228394
15.9982,2.48762,2.44602,2.47744,2.50899,2.51802,2.57249,2.56647,2.57435,2.57244,2.57671,0.144571,0.157669,0.149434,0.136841,0.134338
17.9982,2.7463,2.72566,2.74081,2.75678,2.76194,2.79759,2.79634,2.79764,2.79954,2.79682,0.0685463,0.0744476,0.0698242,0.0661926,0.0637207
19.9982,2.91612,2.91237,2.9125,2.91996,2.91965,2.93639,2.93618,2.93665,2.93566,2.93705,0.021918,0.0226593,0.0227458,0.021637,0.0206299
21.9982,2.98591,2.98495,2.98627,2.98622,2.98622,2.98961,2.98918,2.99022,2.98947,2.98957,0.00357946,0.00404358,0.00362142,0.00354004,0.00311279
23.9982,2.99908,2.99869,2.99917,2.99924,2.99922,2.99931,2.99962,2.99923,2.99931,2.99907,0.000312805,0.000427246,0.000305176,0.000213623,0.000305176
25.9982,3,3,2.99998,3,3,3,3,3,3,3,5.08626e-06,0,2.03451e-05,0,0
27.9982,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
29.9982,3,3,3,3,3,2.99982,3,2.99928,3,2.99999,0,0,0,0,0
31.9982,3,3,3,3,3,2.99943,3,3,2.99772,3,0,0,0,0,0
33.9982,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
35.9982,3,3,3,3,3,3,3,3,3,3,0,0,0,0,0
37.9982,3,3,3,3,3,2.9997,2.9988,3,3,3,0,0,0,0,0
39.9982,3,3,3,3,3,2.99805,2.99221,3,3,3,0,0,0,0,0
41.9982,3,3,3,3,3,2.9964,2.9856,3,3,3,0,0,0,0,0
43.9982,3,3,3,3,3,2.9935,2.974,3,3,3,0,0,0,0,0
45.9982,3,3,3,3,3,2.99432,2.98153,3,3,2.99573,0,0,0,0,0
47.9982,3,3,3,3,3,2.99413,2.97652,3,3,3,0,0,0,0,0
49.9982,3,3,3,3,3,2.99527,2.98561,3,3,2.99546,0,0,0,0,0

